NoLBERT-Calls: Reading Earnings Calls Without Hindsight

Language models are now a standard tool for measuring what managers say on earnings calls, but the encoders behind these measures were usually pretrained on text from the same years a backtest covers. Holding out a test period does not remove that hindsight, because it sits in the features. We adapt NoLBERT, an encoder pretrained only on text published between 1976 and 1995, to earnings calls without letting it read anything dated after 31 December 2023. The calls supply the training signal themselves: every analyst question is followed by management's answer, and the model learns to pick that answer out from the other answers of the same call. We test on every US call from January 2025 to October 2026 (20,323 calls, 254,575 questions) and make every modeling choice on calls from 2024. The adapted model, NoLBERT-Calls-2023, ranks the true answer first for 78.0% of questions (95% interval 77.8-78.2; chance 8.0%), against 26.3% before adaptation. It is 1.0 point ahead of a call-adapted ChronoBERT, 3.4 points ahead of a call-adapted FinBERT, and 18.7 and 19.8 points ahead of the best off-the-shelf retriever and BM25. A year-by-year test over 2013-2026 finds no look-ahead premium: relative to a model adapted only through 2012, the released model does no better on the years it was trained on than on years it never saw. The price of the cutoff is compute: under one shared 150-minute recipe NoLBERT adapts least well of four encoders, and its lead comes from a longer, staged adaptation of about 13 GPU-hours.

==> figures/README.txt <==
Figures of the NoLBERT-Calls paper.

  fig_pipeline.tex       TikZ, Figure 1: the pipeline and what each step reads, by date
  fig_data.pdf           Figure 2: US calls by year, topics in calls, exchanges per call
  fig_nolbert_calls.tex  TikZ, Figure 3: NoLBERT and its adaptation to calls
  fig_results.pdf        Figure 4: each base before and after adaptation; top-1 by call size
  fig_adaptation.pdf     Figure 5: stage 1, stage 2 against the same recipe, validation against test
  fig_time.pdf           Figure 6: the time test by call year and leads over the 2012 reference
  ORCID.png              used by the title block

src/ holds the scripts and the aggregate inputs (no transcript text):
  python src/make_figures.py src figures      redraws the four PDF figures
  python src/make_tables.py  src tables       rewrites the generated table bodies in tables/
  time_test_aggregates.py and by_call_size.py computed time_test_aggregates.json and
  by_call_size.json from the saved per-question ranks of the evaluation runs (they read
  the private evaluation outputs and only write aggregates).


==> figures/src/agg_summary.json <==
{"calls_by_year": {"2004": {"us": 0, "other": 1, "us_firms": 0, "other_firms": 1}, "2005": {"us": 40, "other": 28, "us_firms": 37, "other_firms": 26}, "2006": {"us": 1024, "other": 272, "us_firms": 338, "other_firms": 102}, "2007": {"us": 2406, "other": 554, "us_firms": 1361, "other_firms": 281}, "2008": {"us": 9637, "other": 731, "us_firms": 3226, "other_firms": 348}, "2009": {"us": 9735, "other": 1026, "us_firms": 2809, "other_firms": 387}, "2010": {"us": 11201, "other": 2722, "us_firms": 3264, "other_firms": 1200}, "2011": {"us": 12995, "other": 5004, "us_firms": 3480, "other_firms": 1677}, "2012": {"us": 12580, "other": 5587, "us_firms": 3387, "other_firms": 1788}, "2013": {"us": 12204, "other": 5700, "us_firms": 3243, "other_firms": 1768}, "2014": {"us": 12266, "other": 5792, "us_firms": 3229, "other_firms": 1795}, "2015": {"us": 12068, "other": 6060, "us_firms": 3218, "other_firms": 1895}, "2016": {"us": 11725, "other": 6322, "us_firms": 3162, "other_firms": 2074}, "2017": {"us": 12274, "other": 8235, "us_firms": 3325, "other_firms": 3002}, "2018": {"us": 12428, "other": 10752, "us_firms": 3330, "other_firms": 3530}, "2019": {"us": 12394, "other": 11774, "us_firms": 3325, "other_firms": 3801}, "2020": {"us": 12539, "other": 14332, "us_firms": 3356, "other_firms": 4659}, "2021": {"us": 13072, "other": 14914, "us_firms": 3582, "other_firms": 4895}, "2022": {"us": 13610, "other": 16077, "us_firms": 3641, "other_firms": 5213}, "2023": {"us": 13342, "other": 16784, "us_firms": 3550, "other_firms": 5389}, "2024": {"us": 12667, "other": 17427, "us_firms": 3387, "other_firms": 5683}, "2025": {"us": 12203, "other": 18578, "us_firms": 3246, "other_firms": 6024}, "2026": {"us": 9914, "other": 15467, "us_firms": 3142, "other_firms": 5885}}, "text_us_by_year": {"2005": {"n": 40, "words_pres_median": 2527.5, "words_qa_median": 0.0, "questions_median": 34.0, "analysts_median": 7.0, "share_AI": 0.0, "share_Tariffs": 0.0, "share_Inflation": 0.1, "share_Supply chain": 0.125, "share_Pandemic / COVID": 0.025, "share_Recession": 0.025, "share_Interest rates": 0.15, "share_Crypto / blockchain": 0.0, "share_Metaverse": 0.0, "share_Headwinds": 0.025, "share_Uncertainty": 0.4, "share_China": 0.375, "per10k_AI": 0.0, "per10k_Tariffs": 0.0, "per10k_Inflation": 0.8552631578947368, "per10k_Supply chain": 0.3289473684210526, "per10k_Pandemic / COVID": 0.26315789473684215, "per10k_Recession": 0.26315789473684215, "per10k_Interest rates": 0.6578947368421052, "per10k_Crypto / blockchain": 0.0, "per10k_Metaverse": 0.0, "per10k_Headwinds": 0.13157894736842107, "per10k_Uncertainty": 1.5789473684210527, "per10k_China": 2.236842105263158}, "2006": {"n": 250, "words_pres_median": 3175.5, "words_qa_median": 4518.0, "questions_median": 32.0, "analysts_median": 9.0, "share_AI": 0.004, "share_Tariffs": 0.012, "share_Inflation": 0.104, "share_Supply chain": 0.22, "share_Pandemic / COVID": 0.0, "share_Recession": 0.016, "share_Interest rates": 0.272, "share_Crypto / blockchain": 0.0, "share_Metaverse": 0.0, "share_Headwinds": 0.076, "share_Uncertainty": 0.692, "share_China": 0.352, "per10k_AI": 0.0051958713606168536, "per10k_Tariffs": 0.020783485442467414, "per10k_Inflation": 0.3169481529976281, "per10k_Supply chain": 0.8313394176986967, "per10k_Pandemic / COVID": 0.0, "per10k_Recession": 0.03117522816370112, "per10k_Interest rates": 0.6910508909620415, "per10k_Crypto / blockchain": 0.0, "per10k_Metaverse": 0.0, "per10k_Headwinds": 0.10391742721233709, "per10k_Uncertainty": 1.4964109518576538, "per10k_China": 2.8369457628968022}, "2007": {"n": 250, "words_pres_median": 3134.5, "words_qa_median": 4631.0, "questions_median": 30.0, "analysts_median": 7.0, "share_AI": 0.0, "share_Tariffs": 0.032, "share_Inflation": 0.184, "share_Supply chain": 0.196, "share_Pandemic / COVID": 0.008, "share_Recession": 0.04, "share_Interest rates": 0.292, "share_Crypto / blockchain": 0.0, "share_Metaverse": 0.0, "share_Headwinds": 0.1, "share_Uncertainty": 0.736, "share_China": 0.288, "per10k_AI": 0.0, "per10k_Tariffs": 0.046112557679124234, "per10k_Inflation": 0.9683637112616088, "per10k_Supply chain": 0.599463249828615, "per10k_Pandemic / COVID": 0.015370852559708076, "per10k_Recession": 0.066607027758735, "per10k_Interest rates": 0.79928433310482, "per10k_Crypto / blockchain": 0.0, "per10k_Metaverse": 0.0, "per10k_Headwinds": 0.17420299567669154, "per10k_Uncertainty": 1.6856701640479859, "per10k_China": 2.623292170190178}, "2008": {"n": 250, "words_pres_median": 2921.0, "words_qa_median": 4164.5, "questions_median": 29.0, "analysts_median": 7.0, "share_AI": 0.004, "share_Tariffs": 0.02, "share_Inflation": 0.216, "share_Supply chain": 0.156, "share_Pandemic / COVID": 0.0, "share_Recession": 0.168, "share_Interest rates": 0.352, "share_Crypto / blockchain": 0.0, "share_Metaverse": 0.0, "share_Headwinds": 0.172, "share_Uncertainty": 0.792, "share_China": 0.252, "per10k_AI": 0.005493633153856338, "per10k_Tariffs": 0.06592359784627606, "per10k_Inflation": 1.0492839323865606, "per10k_Supply chain": 0.5328824159240648, "per10k_Pandemic / COVID": 0.0, "per10k_Recession": 0.6427550790011916, "per10k_Interest rates": 1.2745228916946705, "per10k_Crypto / blockchain": 0.0, "per10k_Metaverse": 0.0, "per10k_Headwinds": 0.41751611969308167, "per10k_Uncertainty": 2.4391731203122142, "per10k_China": 1.6151281472337635}, "2009": {"n": 250, "words_pres_median": 2979.0, "words_qa_median": 3797.0, "questions_median": 26.0, "analysts_median": 6.0, "share_AI": 0.0, "share_Tariffs": 0.012, "share_Inflation": 0.104, "share_Supply chain": 0.14, "share_Pandemic / COVID": 0.012, "share_Recession": 0.356, "share_Interest rates": 0.396, "share_Crypto / blockchain": 0.004, "share_Metaverse": 0.0, "share_Headwinds": 0.208, "share_Uncertainty": 0.788, "share_China": 0.244, "per10k_AI": 0.0, "per10k_Tariffs": 0.016833042589281054, "per10k_Inflation": 0.29177273821420496, "per10k_Supply chain": 0.3983820079463183, "per10k_Pandemic / COVID": 0.016833042589281054, "per10k_Recession": 1.4195865916960355, "per10k_Interest rates": 1.211979066428236, "per10k_Crypto / blockchain": 0.005611014196427018, "per10k_Metaverse": 0.0, "per10k_Headwinds": 0.5274353344641397, "per10k_Uncertainty": 2.423958132856472, "per10k_China": 1.4027535491067546}, "2010": {"n": 250, "words_pres_median": 2754.0, "words_qa_median": 3663.0, "questions_median": 23.0, "analysts_median": 6.0, "share_AI": 0.0, "share_Tariffs": 0.012, "share_Inflation": 0.16, "share_Supply chain": 0.184, "share_Pandemic / COVID": 0.012, "share_Recession": 0.296, "share_Interest rates": 0.392, "share_Crypto / blockchain": 0.0, "share_Metaverse": 0.0, "share_Headwinds": 0.22, "share_Uncertainty": 0.808, "share_China": 0.284, "per10k_AI": 0.0, "per10k_Tariffs": 0.05343564478120775, "per10k_Inflation": 0.6649769128328077, "per10k_Supply chain": 0.6352904435099144, "per10k_Pandemic / COVID": 0.04156105705205048, "per10k_Recession": 1.0449637201658406, "per10k_Interest rates": 1.644630400488283, "per10k_Crypto / blockchain": 0.0, "per10k_Metaverse": 0.0, "per10k_Headwinds": 0.8252838471764309, "per10k_Uncertainty": 2.321481901050248, "per10k_China": 2.107739321925417}, "2011": {"n": 250, "words_pres_median": 2922.0, "words_qa_median": 3706.5, "questions_median": 23.0, "analysts_median": 5.0, "share_AI": 0.004, "share_Tariffs": 0.028, "share_Inflation": 0.196, "share_Supply chain": 0.236, "share_Pandemic / COVID": 0.0, "share_Recession": 0.24, "share_Interest rates": 0.308, "share_Crypto / blockchain": 0.0, "share_Metaverse": 0.0, "share_Headwinds": 0.236, "share_Uncertainty": 0.824, "share_China": 0.28, "per10k_AI": 0.00591347521337297, "per10k_Tariffs": 0.0768751777738486, "per10k_Inflation": 0.8042326290187239, "per10k_Supply chain": 0.9284156084995562, "per10k_Pandemic / COVID": 0.0, "per10k_Recession": 0.792405678591978, "per10k_Interest rates": 1.0999063896873724, "per10k_Crypto / blockchain": 0.0, "per10k_Metaverse": 0.0, "per10k_Headwinds": 0.8278865298722157, "per10k_Uncertainty": 2.525053916110258, "per10k_China": 2.1584184528811337}, "2012": {"n": 250, "words_pres_median": 2778.5, "words_qa_median": 3640.5, "questions_median": 21.0, "analysts_median": 6.0, "share_AI": 0.004, "share_Tariffs": 0.008, "share_Inflation": 0.164, "share_Supply chain": 0.176, "share_Pandemic / COVID": 0.0, "share_Recession": 0.116, "share_Interest rates": 0.272, "share_Crypto / blockchain": 0.0, "share_Metaverse": 0.0, "share_Headwinds": 0.18, "share_Uncertainty": 0.82, "share_China": 0.24, "per10k_AI": 0.02376297384112432, "per10k_Tariffs": 0.01188148692056216, "per10k_Inflation": 0.49308170720332967, "per10k_Supply chain": 0.6475410371706377, "per10k_Pandemic / COVID": 0.0, "per10k_Recession": 0.35050386415658374, "per10k_Interest rates": 1.2950820743412754, "per10k_Crypto / blockchain": 0.0, "per10k_Metaverse": 0.0, "per10k_Headwinds": 0.742592932535135, "per10k_Uncertainty": 2.720860504808735, "per10k_China": 3.0654236255050376}, "2013": {"n": 250, "words_pres_median": 2791.5, "words_qa_median": 3452.5, "questions_median": 18.5, "analysts_median": 5.0, "share_AI": 0.004, "share_Tariffs": 0.02, "share_Inflation": 0.152, "share_Supply chain": 0.18, "share_Pandemic / COVID": 0.0, "share_Recession": 0.04, "share_Interest rates": 0.3, "share_Crypto / blockchain": 0.0, "share_Metaverse": 0.0, "share_Headwinds": 0.26, "share_Uncertainty": 0.748, "share_China": 0.28, "per10k_AI": 0.012215269697885842, "per10k_Tariffs": 0.1465832363746301, "per10k_Inflation": 0.6535169288368926, "per10k_Supply chain": 0.7207009121752648, "per10k_Pandemic / COVID": 0.0, "per10k_Recession": 0.12215269697885843, "per10k_Interest rates": 1.942227881963849, "per10k_Crypto / blockchain": 0.0, "per10k_Metaverse": 0.0, "per10k_Headwinds": 0.8856070530967235, "per10k_Uncertainty": 2.0521653092448213, "per10k_China": 2.4980226532176544}, "2014": {"n": 250, "words_pres_median": 2974.5, "words_qa_median": 3719.5, "questions_median": 19.0, "analysts_median": 6.0, "share_AI": 0.012, "share_Tariffs": 0.02, "share_Inflation": 0.176, "share_Supply chain": 0.208, "share_Pandemic / COVID": 0.004, "share_Recession": 0.048, "share_Interest rates": 0.256, "share_Crypto / blockchain": 0.0, "share_Metaverse": 0.0, "share_Headwinds": 0.304, "share_Uncertainty": 0.704, "share_China": 0.252, "per10k_AI": 0.022900195224164286, "per10k_Tariffs": 0.19465165940539644, "per10k_Inflation": 1.0190586874753107, "per10k_Supply chain": 0.8702074185182429, "per10k_Pandemic / COVID": 0.0057250488060410715, "per10k_Recession": 0.09160078089665714, "per10k_Interest rates": 1.0820342243417627, "per10k_Crypto / blockchain": 0.0, "per10k_Metaverse": 0.0, "per10k_Headwinds": 1.1850851028505018, "per10k_Uncertainty": 1.665989202557952, "per10k_China": 2.467496035403702}, "2015": {"n": 250, "words_pres_median": 2649.5, "words_qa_median": 3853.5, "questions_median": 19.0, "analysts_median": 6.0, "share_AI": 0.008, "share_Tariffs": 0.028, "share_Inflation": 0.132, "share_Supply chain": 0.192, "share_Pandemic / COVID": 0.0, "share_Recession": 0.068, "share_Interest rates": 0.232, "share_Crypto / blockchain": 0.004, "share_Metaverse": 0.0, "share_Headwinds": 0.416, "share_Uncertainty": 0.756, "share_China": 0.296, "per10k_AI": 0.011625845416946414, "per10k_Tariffs": 0.0871938406270981, "per10k_Inflation": 0.7324282612676241, "per10k_Supply chain": 0.6975507250167848, "per10k_Pandemic / COVID": 0.0, "per10k_Recession": 0.14532306771183018, "per10k_Interest rates": 1.267217150447159, "per10k_Crypto / blockchain": 0.09881968604404451, "per10k_Metaverse": 0.0, "per10k_Headwinds": 1.9822066435893637, "per10k_Uncertainty": 1.7671285033758548, "per10k_China": 3.150604107992478}, "2016": {"n": 248, "words_pres_median": 3069.0, "words_qa_median": 3961.0, "questions_median": 18.0, "analysts_median": 6.0, "share_AI": 0.04435483870967742, "share_Tariffs": 0.028225806451612902, "share_Inflation": 0.12903225806451613, "share_Supply chain": 0.21370967741935484, "share_Pandemic / COVID": 0.0, "share_Recession": 0.10483870967741936, "share_Interest rates": 0.2782258064516129, "share_Crypto / blockchain": 0.0, "share_Metaverse": 0.0, "share_Headwinds": 0.4153225806451613, "share_Uncertainty": 0.7862903225806451, "share_China": 0.27419354838709675, "per10k_AI": 0.243584521846416, "per10k_Tariffs": 0.07364183218612576, "per10k_Inflation": 0.5608108758789577, "per10k_Supply chain": 0.6571117333531221, "per10k_Pandemic / COVID": 0.0, "per10k_Recession": 0.23225500920239664, "per10k_Interest rates": 1.04231516324978, "per10k_Crypto / blockchain": 0.0, "per10k_Metaverse": 0.0, "per10k_Headwinds": 1.5408137195866314, "per10k_Uncertainty": 2.0619713012115213, "per10k_China": 2.0279827632794634}, "2017": {"n": 250, "words_pres_median": 2717.5, "words_qa_median": 3695.0, "questions_median": 17.0, "analysts_median": 5.0, "share_AI": 0.032, "share_Tariffs": 0.044, "share_Inflation": 0.18, "share_Supply chain": 0.18, "share_Pandemic / COVID": 0.004, "share_Recession": 0.044, "share_Interest rates": 0.32, "share_Crypto / blockchain": 0.004, "share_Metaverse": 0.004, "share_Headwinds": 0.392, "share_Uncertainty": 0.752, "share_China": 0.236, "per10k_AI": 0.24418146101093566, "per10k_Tariffs": 0.12819526703074122, "per10k_Inflation": 1.1171301841250307, "per10k_Supply chain": 0.6898126273558933, "per10k_Pandemic / COVID": 0.0061045365252733914, "per10k_Recession": 0.06714990177800731, "per10k_Interest rates": 1.5078205217425278, "per10k_Crypto / blockchain": 0.042731755676913744, "per10k_Metaverse": 0.0061045365252733914, "per10k_Headwinds": 1.6848520809754561, "per10k_Uncertainty": 1.886301786309478, "per10k_China": 2.508964511887364}, "2018": {"n": 250, "words_pres_median": 2756.0, "words_qa_median": 3902.0, "questions_median": 16.0, "analysts_median": 5.0, "share_AI": 0.104, "share_Tariffs": 0.216, "share_Inflation": 0.252, "share_Supply chain": 0.212, "share_Pandemic / COVID": 0.004, "share_Recession": 0.04, "share_Interest rates": 0.3, "share_Crypto / blockchain": 0.016, "share_Metaverse": 0.0, "share_Headwinds": 0.352, "share_Uncertainty": 0.724, "share_China": 0.324, "per10k_AI": 0.6932174889885069, "per10k_Tariffs": 1.4279095286002574, "per10k_Inflation": 2.144826760802047, "per10k_Supply chain": 0.9420647927279708, "per10k_Pandemic / COVID": 0.005924935803320571, "per10k_Recession": 0.07109922963984686, "per10k_Interest rates": 1.3508853631570903, "per10k_Crypto / blockchain": 0.20144781731289943, "per10k_Metaverse": 0.0, "per10k_Headwinds": 1.6708318965364009, "per10k_Uncertainty": 1.7774807409961713, "per10k_China": 3.406838086909328}, "2019": {"n": 250, "words_pres_median": 2720.5, "words_qa_median": 3817.5, "questions_median": 16.0, "analysts_median": 5.0, "share_AI": 0.092, "share_Tariffs": 0.192, "share_Inflation": 0.168, "share_Supply chain": 0.156, "share_Pandemic / COVID": 0.004, "share_Recession": 0.088, "share_Interest rates": 0.284, "share_Crypto / blockchain": 0.016, "share_Metaverse": 0.0, "share_Headwinds": 0.436, "share_Uncertainty": 0.796, "share_China": 0.28, "per10k_AI": 0.7934505982262234, "per10k_Tariffs": 1.326365179124433, "per10k_Inflation": 0.6691038626833078, "per10k_Supply chain": 0.592127312109122, "per10k_Pandemic / COVID": 0.00592127312109122, "per10k_Recession": 0.2546147442069224, "per10k_Interest rates": 1.1546482586127877, "per10k_Crypto / blockchain": 0.035527638726547316, "per10k_Metaverse": 0.0, "per10k_Headwinds": 2.2678476053779373, "per10k_Uncertainty": 2.066524319260836, "per10k_China": 3.120510934815073}, "2020": {"n": 250, "words_pres_median": 3042.0, "words_qa_median": 3789.5, "questions_median": 15.0, "analysts_median": 5.0, "share_AI": 0.076, "share_Tariffs": 0.056, "share_Inflation": 0.096, "share_Supply chain": 0.352, "share_Pandemic / COVID": 0.864, "share_Recession": 0.188, "share_Interest rates": 0.28, "share_Crypto / blockchain": 0.004, "share_Metaverse": 0.004, "share_Headwinds": 0.376, "share_Uncertainty": 0.876, "share_China": 0.256, "per10k_AI": 0.42496941338564187, "per10k_Tariffs": 0.2068930038851151, "per10k_Inflation": 0.38023579092399534, "per10k_Supply chain": 1.5377182721190987, "per10k_Pandemic / COVID": 21.757315624783324, "per10k_Recession": 0.8499388267712837, "per10k_Interest rates": 1.1462990755796918, "per10k_Crypto / blockchain": 0.07269213650017559, "per10k_Metaverse": 0.005591702807705814, "per10k_Headwinds": 1.3140501598108663, "per10k_Uncertainty": 4.137860077702302, "per10k_China": 2.1136636613127977}, "2021": {"n": 250, "words_pres_median": 2946.0, "words_qa_median": 4043.0, "questions_median": 14.5, "analysts_median": 6.0, "share_AI": 0.14, "share_Tariffs": 0.048, "share_Inflation": 0.324, "share_Supply chain": 0.472, "share_Pandemic / COVID": 0.936, "share_Recession": 0.04, "share_Interest rates": 0.256, "share_Crypto / blockchain": 0.036, "share_Metaverse": 0.004, "share_Headwinds": 0.436, "share_Uncertainty": 0.852, "share_China": 0.284, "per10k_AI": 1.1109002199470788, "per10k_Tariffs": 0.2958678977748501, "per10k_Inflation": 2.7018879721325937, "per10k_Supply chain": 3.4220192704902477, "per10k_Pandemic / COVID": 14.98877934953722, "per10k_Recession": 0.06140654482119531, "per10k_Interest rates": 0.9825047171391249, "per10k_Crypto / blockchain": 0.6866368193642748, "per10k_Metaverse": 0.0055824131655632095, "per10k_Headwinds": 1.7026360154967788, "per10k_Uncertainty": 2.500921098172318, "per10k_China": 2.584657295655766}, "2022": {"n": 250, "words_pres_median": 2791.0, "words_qa_median": 3491.5, "questions_median": 13.0, "analysts_median": 5.0, "share_AI": 0.124, "share_Tariffs": 0.032, "share_Inflation": 0.676, "share_Supply chain": 0.524, "share_Pandemic / COVID": 0.8, "share_Recession": 0.188, "share_Interest rates": 0.376, "share_Crypto / blockchain": 0.04, "share_Metaverse": 0.008, "share_Headwinds": 0.468, "share_Uncertainty": 0.832, "share_China": 0.22, "per10k_AI": 0.9096895187501468, "per10k_Tariffs": 0.12651311187915948, "per10k_Inflation": 6.114800407492709, "per10k_Supply chain": 4.271323634396385, "per10k_Pandemic / COVID": 7.946228312791018, "per10k_Recession": 0.8735429153561013, "per10k_Interest rates": 2.186869505339757, "per10k_Crypto / blockchain": 0.7771519729719797, "per10k_Metaverse": 0.06626877288908355, "per10k_Headwinds": 2.307358183319909, "per10k_Uncertainty": 2.9218504410186834, "per10k_China": 1.2470578170945723}, "2023": {"n": 250, "words_pres_median": 2749.0, "words_qa_median": 3363.5, "questions_median": 13.0, "analysts_median": 5.0, "share_AI": 0.228, "share_Tariffs": 0.016, "share_Inflation": 0.416, "share_Supply chain": 0.368, "share_Pandemic / COVID": 0.492, "share_Recession": 0.136, "share_Interest rates": 0.424, "share_Crypto / blockchain": 0.008, "share_Metaverse": 0.004, "share_Headwinds": 0.512, "share_Uncertainty": 0.844, "share_China": 0.2, "per10k_AI": 3.2824174537409596, "per10k_Tariffs": 0.05605646505439968, "per10k_Inflation": 2.715624307079807, "per10k_Supply chain": 2.1862021371215876, "per10k_Pandemic / COVID": 3.3820733916154477, "per10k_Recession": 0.5107366816067527, "per10k_Interest rates": 2.2609440905274543, "per10k_Crypto / blockchain": 0.02491398446862208, "per10k_Metaverse": 0.01868548835146656, "per10k_Headwinds": 2.485169950745053, "per10k_Uncertainty": 2.6471108497910962, "per10k_China": 2.4166564934563417}, "2024": {"n": 250, "words_pres_median": 2765.5, "words_qa_median": 3826.5, "questions_median": 14.0, "analysts_median": 6.0, "share_AI": 0.312, "share_Tariffs": 0.064, "share_Inflation": 0.368, "share_Supply chain": 0.344, "share_Pandemic / COVID": 0.404, "share_Recession": 0.068, "share_Interest rates": 0.412, "share_Crypto / blockchain": 0.028, "share_Metaverse": 0.0, "share_Headwinds": 0.472, "share_Uncertainty": 0.812, "share_China": 0.188, "per10k_AI": 5.7997856129143495, "per10k_Tariffs": 0.24115532694030561, "per10k_Inflation": 2.128195760248197, "per10k_Supply chain": 1.5313363260709405, "per10k_Pandemic / COVID": 2.061878045339613, "per10k_Recession": 0.13866431299067572, "per10k_Interest rates": 2.3693510871885026, "per10k_Crypto / blockchain": 0.9405057750671919, "per10k_Metaverse": 0.0, "per10k_Headwinds": 2.0558491621661052, "per10k_Uncertainty": 2.568304231914255, "per10k_China": 1.995560330431029}, "2025": {"n": 250, "words_pres_median": 2677.5, "words_qa_median": 3688.0, "questions_median": 13.0, "analysts_median": 5.0, "share_AI": 0.488, "share_Tariffs": 0.572, "share_Inflation": 0.268, "share_Supply chain": 0.348, "share_Pandemic / COVID": 0.268, "share_Recession": 0.064, "share_Interest rates": 0.328, "share_Crypto / blockchain": 0.028, "share_Metaverse": 0.0, "share_Headwinds": 0.492, "share_Uncertainty": 0.908, "share_China": 0.32, "per10k_AI": 9.637496890883613, "per10k_Tariffs": 7.3702100509864525, "per10k_Inflation": 1.1366990625899505, "per10k_Supply chain": 2.0778369961321674, "per10k_Pandemic / COVID": 1.1000313508935005, "per10k_Recession": 0.13444827622031674, "per10k_Interest rates": 1.2955924799412337, "per10k_Crypto / blockchain": 0.8739137954320587, "per10k_Metaverse": 0.0, "per10k_Headwinds": 2.273398125179901, "per10k_Uncertainty": 3.8195533017135435, "per10k_China": 3.3123166232459846}, "2026": {"n": 250, "words_pres_median": 2635.5, "words_qa_median": 3426.0, "questions_median": 13.0, "analysts_median": 6.0, "share_AI": 0.548, "share_Tariffs": 0.28, "share_Inflation": 0.332, "share_Supply chain": 0.3, "share_Pandemic / COVID": 0.156, "share_Recession": 0.016, "share_Interest rates": 0.312, "share_Crypto / blockchain": 0.04, "share_Metaverse": 0.0, "share_Headwinds": 0.424, "share_Uncertainty": 0.86, "share_China": 0.168, "per10k_AI": 13.048284243823966, "per10k_Tariffs": 2.6593645982650753, "per10k_Inflation": 1.957242636573595, "per10k_Supply chain": 1.4290977981331012, "per10k_Pandemic / COVID": 0.5405717758155644, "per10k_Recession": 0.024853874750140892, "per10k_Interest rates": 1.447738204195707, "per10k_Crypto / blockchain": 0.9630876465679594, "per10k_Metaverse": 0.0, "per10k_Headwinds": 1.9323887618234543, "per10k_Uncertainty": 2.646937660890005, "per10k_China": 1.8516136688854963}}, "pairs_by_year": {"2005": 263, "2006": 26827, "2007": 65099, "2008": 288030, "2009": 241427, "2010": 267916, "2011": 299671, "2012": 275866, "2013": 255714, "2014": 245510, "2015": 234413, "2016": 216930, "2017": 213150, "2018": 206583, "2019": 200031, "2020": 187773, "2021": 184670, "2022": 182825, "2023": 172176, "2024": 162070, "2025": 152360, "2026": 123066}, "mean_pairs_per_call_by_year": {"2005": 6.675, "2006": 27.468, "2007": 28.008, "2008": 28.844, "2009": 25.92, "2010": 24.136, "2011": 22.956, "2012": 21.388, "2013": 19.356, "2014": 20.048, "2015": 21.144, "2016": 19.298387096774192, "2017": 17.268, "2018": 17.372, "2019": 17.312, "2020": 15.324, "2021": 14.616, "2022": 13.364, "2023": 13.516, "2024": 13.324, "2025": 13.0, "2026": 12.532}, "text_us_overall": {"words_median": 6868.5, "words_pres_median": 2852.5, "words_qa_median": 3798.0, "questions_median": 18.0, "analysts_median": 6.0, "executives_median": 3.0, "turns_median": 54.0, "has_qa_share": 0.9761724659606656, "share_words_exec": 0.8160096365566302, "share_words_analyst": 0.1505987553790471, "share_words_operator": 0.027674100966684018}}

==> figures/src/blend_weights.csv <==
reader,protocol,w_word_overlap,val_top1,val_top1_model_only,val_top1_word_overlap_only
finbert_calls_2023,main,0.2,0.7901977940859416,0.7666951849640924,0.5926621557490312
finbert_calls_2023,time,0.2,0.7523406691188024,0.7393218874599946,0.5284196418335813
chronobert_calls_2023,main,0.2,0.7742901457003328,0.7488562375375534,0.5926621557490312
chronobert_calls_2023,time,0.1,0.727201365065826,0.7213516666190265,0.5284196418335813
deberta_calls_2023,main,0.2,0.7825673077679124,0.7215707182100869,0.5926621557490312
deberta_calls_2023,time,0.2,0.7217480981619946,0.6764294649049887,0.5284196418335813
chronobert_calls_2012,main,0.3,0.7494135867053772,0.7208983594022055,0.5926621557490312
chronobert_calls_2012,time,0.2,0.7190301737084038,0.7017832382569991,0.5284196418335813
nolbert_calls_2012_long,main,0.3,0.7663864831415506,0.7381529749056815,0.5926621557490312
nolbert_calls_2012_long,time,0.2,0.7325469269103411,0.7161715172360442,0.5284196418335813
nolbert_calls_2012_first,main,0.3,0.6832578754156029,0.6368794002155594,0.5926621557490312
nolbert_calls_2012_first,time,0.3,0.6350292929083297,0.6014912213844552,0.5284196418335813
nolbert,main,0.7,0.6066380633773124,0.2956759938508063,0.5926621557490312
nolbert,time,0.7,0.5439727402558806,0.247274306825374,0.5284196418335813
finbert,main,0.6,0.6182745700327132,0.3584764235478373,0.5926621557490312
finbert,time,0.5,0.5592115155727804,0.3309014668272224,0.5284196418335813
chronobert_2012,main,0.8,0.5998144130787136,0.26361957273677,0.5926621557490312
chronobert_2012,time,0.7,0.5391488236890376,0.2380632740218135,0.5284196418335813
chronobert_2023,main,0.7,0.5993477997591197,0.2571604640259721,0.5926621557490312
deberta,main,0.9,0.5945671018979831,0.1316629296799892,0.5926621557490312
bge,main,0.4,0.6679315505614728,0.6178676730699744,0.5926621557490312
e5,main,0.3,0.6847586500506071,0.6351557661214327,0.5926621557490312
mpnet,main,0.3,0.6776160095552323,0.6039688856735993,0.5926621557490312
nolbert_calls_2023,main,0.3,0.7318500419030143,0.7048827741625608,0.5926621557490312
nolbert_calls_2023,time,0.2,0.6848011046881762,0.6633841096843247,0.5284196418335813
nolbert_calls_2012,main,0.3,0.7176167277561766,0.675739592858155,0.5926621557490312
nolbert_calls_2012,time,0.2,0.6803211047392556,0.6531312979992006,0.5284196418335813
nolbert_calls_2023_v1,main,0.2,0.7801133923342888,0.7582761790305593,0.5926621557490312
nolbert_calls_2023_v2,main,0.2,0.7890774687036852,0.7711086849469737,0.5926621557490312
nolbert_calls_2023_v3,main,0.2,0.7980880779753355,0.7852730346204657,0.5926621557490312
nolbert_calls_2023_v4,main,0.2,0.8121530715811237,0.8031059512149632,0.5926621557490312
finbert_calls_2023@a256,main,0.2,0.7783003601015936,0.763301316495897,0.5926621557490312
chronobert_calls_2023@a256,main,0.1,0.8094560605908958,0.799380573226227,0.5926621557490312
ens:nolbert_calls_2023_v4&nolbert_calls_2023_v3,main,0.2,0.8196302179288326,0.8031663953913195,0.5926621557490312
nolbert_calls_2023_v4c,main,0.1,0.8142536993033448,0.8068403113970639,0.5926621557490312


==> figures/src/by_call_size.json <==
{
 "bins": [
  [
   3,
   5
  ],
  [
   6,
   8
  ],
  [
   9,
   11
  ],
  [
   12,
   14
  ],
  [
   15,
   17
  ],
  [
   18,
   20
  ],
  [
   21,
   25
  ],
  [
   26,
   400
  ]
 ],
 "top1": {
  "nolbert_calls_2023_v4c": [
   0.8928927680798004,
   0.8415653789579624,
   0.8118423916987156,
   0.7907656225155033,
   0.7693513409056749,
   0.7569908509478877,
   0.7269866001869741,
   0.6978630278063852
  ],
  "chronobert_calls_2023@a256": [
   0.886783042394015,
   0.829604397305876,
   0.8010304041796676,
   0.7821792017808873,
   0.7574989800957637,
   0.7483580462901884,
   0.7163913991897788,
   0.6846035015447992
  ],
  "finbert_calls_2023": [
   0.8760598503740649,
   0.8137338391267323,
   0.778197034564497,
   0.7557839084115122,
   0.7323771283791037,
   0.7197349929732986,
   0.69460891243378,
   0.6658728115345005
  ],
  "chronobert_calls_2023": [
   0.8528678304239401,
   0.7921731052101881,
   0.7556539196478242,
   0.7305612975035777,
   0.7091877267944947,
   0.6956721255054923,
   0.6707385478342163,
   0.647077754891864
  ],
  "nolbert_calls_2012_long": [
   0.8529925187032419,
   0.7838507393357591,
   0.7472123454998428,
   0.7204841787247576,
   0.696777102613102,
   0.6868959187770671,
   0.6612651916484886,
   0.6349124613800206
  ],
  "e5": [
   0.7659600997506234,
   0.6817372454904389,
   0.6300461988728443,
   0.5981475592304023,
   0.5723273141090331,
   0.5584363438208048,
   0.530819569959489,
   0.5092687950566427
  ],
  "bm25_main": [
   0.728428927680798,
   0.6693504683750097,
   0.6274097186948214,
   0.5957425663857528,
   0.5659717003413995,
   0.5453293945564573,
   0.5132440012464943,
   0.47129248197734297
  ],
  "nolbert": [
   0.48179551122194514,
   0.3662228071533638,
   0.30198582589555667,
   0.26313801876291937,
   0.23788461125544844,
   0.21974933318037113,
   0.20283577438454348,
   0.1741761071060762
  ]
 },
 "chance": [
  0.2403990024937656,
  0.14089958968800803,
  0.09996855574099608,
  0.07711877882016217,
  0.06293345930045305,
  0.053001405340293115,
  0.044375194764724214,
  0.034693614830072085
 ],
 "questions": [
  8020,
  25834,
  41343,
  50312,
  46573,
  34867,
  32090,
  15536
 ],
 "calls": [
  1928,
  3640,
  4133,
  3880,
  2931,
  1848,
  1424,
  539
 ]
}

==> figures/src/heads_runs.csv <==
model,task,feature,seed,loss,accuracy,f1_weighted,f1_macro,runtime,samples_per_second,steps_per_second,matthews_correlation
finbert_calls_2023,subjective,SPECIFIC,5768,0.863368809223175,0.6169844020797227,0.5919429229776811,0.5174833236671793,2.3026,250.585,4.343,
finbert_calls_2023,subjective,CLEAR,5768,0.427290678024292,0.8752166377816292,0.8169767136408923,0.31115218730745536,2.2987,251.016,4.35,
nolbert_base,subjective,CAUTIOUS,5768,0.764893114566803,0.729636048526863,0.6155847223042271,0.28122912491649965,4.467,129.168,2.239,
deberta_calls_2023,subjective,RELEVANT,5768,0.40751737356185913,0.8890814558058926,0.8368785079420603,0.3137614678899083,4.4612,129.337,2.242,
nolbert_base,subjective,ASSERTIVE,5768,0.9436284899711609,0.5233968804159446,0.4863914755325919,0.3620472248540216,4.4456,129.791,2.249,
nolbert_base,subjective,ASSERTIVE,78516,0.9235042333602905,0.5493934142114385,0.5053395955343859,0.3687006629650021,4.459,129.401,2.243,
nolbert_base,subjective,OPTIMISTIC,78516,0.8700174689292908,0.587521663778163,0.5551996790310039,0.3934251627983445,4.4655,129.212,2.239,
deberta_calls_2023,subjective,OPTIMISTIC,5768,0.8232212066650391,0.6568457538994801,0.6264096879988181,0.4477705349169181,4.4621,129.312,2.241,
finbert_calls_2023,subjective,ASSERTIVE,78516,0.9065846800804138,0.5476603119584056,0.5161820086877957,0.3799345449671077,2.2784,253.244,4.389,
nolbert_base,subjective,RELEVANT,78516,0.37947362661361694,0.9046793760831889,0.8594042480717463,0.31665150136487713,4.446,129.78,2.249,
finbert_calls_2023,subjective,CAUTIOUS,78516,0.7582623362541199,0.7192374350086655,0.6408981983749593,0.3689256011305295,2.2654,254.705,4.414,
nolbert_base,subjective,CLEAR,78516,0.43780505657196045,0.8856152512998267,0.8318922673055357,0.3131127450980392,4.4605,129.358,2.242,
nolbert_base,subjective,RELEVANT,944601,0.38429999351501465,0.8977469670710572,0.8493752126809272,0.31537290715372907,4.431,130.219,2.257,
deberta_calls_2023,subjective,CAUTIOUS,944601,0.8013877868652344,0.6984402079722704,0.574431436352704,0.27414965986394557,4.4811,128.764,2.232,
finbert_calls_2023,subjective,RELEVANT,944601,0.4005843698978424,0.8960138648180243,0.8547066303493887,0.3833607778561907,2.3012,250.737,4.346,
deberta_calls_2023,subjective,OPTIMISTIC,78516,0.8412318825721741,0.6499133448873483,0.616652333262645,0.4421943557390244,4.4622,129.309,2.241,
deberta_calls_2023,subjective,CAUTIOUS,78516,0.7689839601516724,0.7209705372616985,0.6040760191356829,0.27928835179590467,4.4447,129.816,2.25,
nolbert_base,subjective,SPECIFIC,78516,0.8737863302230835,0.6135181975736569,0.5666338175738428,0.4622474576578579,4.4351,130.097,2.255,
deberta_calls_2023,subjective,SPECIFIC,944601,0.8959582448005676,0.6135181975736569,0.5627472430945958,0.43840712054686276,4.4644,129.246,2.24,
finbert_calls_2023,subjective,CLEAR,78516,0.4696567952632904,0.8734835355285961,0.8293626707411973,0.3219988442470878,2.3327,247.355,4.287,
finbert_calls_2023,subjective,CAUTIOUS,5768,0.7347673177719116,0.729636048526863,0.6155847223042271,0.28122912491649965,2.2366,257.983,4.471,
finbert_calls_2023,subjective,OPTIMISTIC,78516,0.8514977693557739,0.6065857885615251,0.541069839336737,0.3710284818980471,2.2577,255.571,4.429,
nolbert_base,subjective,OPTIMISTIC,944601,0.824146568775177,0.6031195840554593,0.5438392809442095,0.36167694204685574,4.4372,130.036,2.254,
nolbert_base,subjective,SPECIFIC,5768,0.9260648488998413,0.5788561525129983,0.5372019581152276,0.44099441621180757,4.4325,130.175,2.256,
finbert_calls_2023,subjective,OPTIMISTIC,944601,0.7800993323326111,0.6204506065857885,0.5999373325822528,0.42300790143297173,2.2588,255.445,4.427,
deberta_calls_2023,subjective,ASSERTIVE,944601,0.9605721235275269,0.512998266897747,0.4735030295862888,0.3630542697479817,4.4698,129.088,2.237,
deberta_calls_2023,subjective,CLEAR,78516,0.422354131937027,0.8856152512998267,0.8318922673055357,0.3131127450980392,4.5097,127.945,2.217,
deberta_calls_2023,subjective,CLEAR,5768,0.457855224609375,0.8752166377816292,0.8169767136408923,0.31115218730745536,4.493,128.423,2.226,
nolbert_base,subjective,CLEAR,944601,0.4925767779350281,0.8821490467937608,0.8269131948766562,0.3124616329036219,4.4454,129.797,2.25,
nolbert_base,subjective,CLEAR,5768,0.4453260898590088,0.8752166377816292,0.8169767136408923,0.31115218730745536,4.6302,124.616,2.16,
deberta_calls_2023,subjective,ASSERTIVE,78516,0.9223934412002563,0.5684575389948007,0.5358226765880868,0.3945023225063302,4.4719,129.027,2.236,
finbert_calls_2023,subjective,OPTIMISTIC,5768,0.8021632432937622,0.6377816291161178,0.6063050422749127,0.4296470498533445,2.2756,253.554,4.394,
deberta_calls_2023,subjective,SPECIFIC,5768,0.8977302312850952,0.584055459272097,0.5254866896145249,0.4172807127097123,4.4687,129.121,2.238,
finbert_calls_2023,subjective,ASSERTIVE,5768,0.9202157258987427,0.5736568457538995,0.5322315330323367,0.3965136102212481,2.3055,250.272,4.337,
deberta_calls_2023,subjective,OPTIMISTIC,944601,0.8031228184700012,0.6065857885615251,0.5473276963744902,0.3650620317286984,4.4633,129.276,2.24,
nolbert_base,subjective,OPTIMISTIC,5768,0.8684620261192322,0.5927209705372617,0.5625678358923549,0.3944026019715823,4.4576,129.443,2.243,
deberta_calls_2023,subjective,ASSERTIVE,5768,0.941411554813385,0.5493934142114385,0.5162220984468159,0.38513234287882175,4.4752,128.934,2.235,
finbert_calls_2023,subjective,RELEVANT,5768,0.3743287920951843,0.8821490467937608,0.8392289672226203,0.3342423966950496,2.2992,250.961,4.349,
finbert_calls_2023,subjective,CLEAR,944601,0.5010372996330261,0.8821490467937608,0.8269131948766562,0.3124616329036219,2.2791,253.174,4.388,
finbert_calls_2023,subjective,ASSERTIVE,944601,0.9883019924163818,0.5199306759098787,0.4503543937126919,0.3446306870510223,2.2804,253.026,4.385,
nolbert_base,subjective,RELEVANT,5768,0.4063167870044708,0.8890814558058926,0.8368785079420603,0.3137614678899083,4.4396,129.967,2.252,
nolbert_base,subjective,CAUTIOUS,944601,0.8322721719741821,0.6984402079722704,0.574431436352704,0.27414965986394557,4.4726,129.007,2.236,
deberta_calls_2023,subjective,RELEVANT,944601,0.41247716546058655,0.8977469670710572,0.8493752126809272,0.31537290715372907,4.4724,129.014,2.236,
finbert_calls_2023,subjective,CAUTIOUS,944601,0.7851467728614807,0.6984402079722704,0.6035764561953743,0.3386825401215329,2.3396,246.62,4.274,
deberta_calls_2023,subjective,CAUTIOUS,5768,0.7480254173278809,0.729636048526863,0.6155847223042271,0.28122912491649965,4.4765,128.894,2.234,
nolbert_base,subjective,ASSERTIVE,944601,0.982495903968811,0.5181975736568457,0.47869268346690136,0.367114593055464,4.4394,129.974,2.253,
nolbert_base,subjective,SPECIFIC,944601,0.9074705839157104,0.5927209705372617,0.5398652626875533,0.42740307681315315,4.4414,129.915,2.252,
finbert_calls_2023,subjective,SPECIFIC,78516,0.8683252334594727,0.6204506065857885,0.614175634089613,0.5501040317720487,2.2836,252.671,4.379,
deberta_calls_2023,subjective,CLEAR,944601,0.49344131350517273,0.8821490467937608,0.8269131948766562,0.3124616329036219,4.5066,128.033,2.219,
deberta_calls_2023,subjective,RELEVANT,78516,0.37809276580810547,0.9046793760831889,0.8594042480717463,0.31665150136487713,4.4441,129.834,2.25,
finbert_calls_2023,subjective,SPECIFIC,944601,0.8941972255706787,0.6169844020797227,0.5759482364028119,0.4869786297127292,2.2572,255.63,4.43,
deberta_calls_2023,subjective,SPECIFIC,78516,0.8451453447341919,0.6239168110918544,0.5668844521541976,0.4455672944418925,4.4536,129.559,2.245,
finbert_calls_2023,subjective,RELEVANT,78516,0.3927648365497589,0.901213171577123,0.8607576854320911,0.3301661323229379,2.2779,253.3,4.39,
nolbert_base,subjective,CAUTIOUS,78516,0.7569061517715454,0.7209705372616985,0.6072635187470553,0.28740973286325905,4.4446,129.819,2.25,
nolbert_base,cola,,42,0.5832254886627197,0.7018216682646213,,,0.748,1394.415,22.728,0.14777564402431623
chronobert_2023,cola,,42,0.47786062955856323,0.785234899328859,,,3.8376,271.787,4.43,0.4590711382588545
nolbert_base,sst2,,42,0.3697778582572937,0.8589449541284404,,,1.0181,856.504,13.751,
nolbert_base,qnli,,42,0.29873180389404297,0.8795533589602782,,,14.413,379.033,5.967,
chronobert_calls_2023,subjective,OPTIMISTIC,5768,0.8685365319252014,0.6187175043327556,0.5914332993848482,0.42038536371053786,4.4185,130.586,2.263,
chronobert_calls_2023,subjective,CAUTIOUS,5768,0.7521947622299194,0.7244367417677643,0.6180531196129117,0.28813408813408814,4.4931,128.42,2.226,
chronobert_calls_2023,subjective,OPTIMISTIC,944601,0.7801304459571838,0.6360485268630849,0.5917459716881588,0.40443152284040346,4.5189,127.685,2.213,
chronobert_calls_2023,subjective,CAUTIOUS,78516,0.7593949437141418,0.7192374350086655,0.6075153221007459,0.2872887346571557,4.442,129.895,2.251,
chronobert_calls_2023,subjective,CLEAR,5768,0.4422041177749634,0.8752166377816292,0.8169767136408923,0.31115218730745536,4.5164,127.758,2.214,
chronobert_calls_2023,subjective,CLEAR,78516,0.47373098134994507,0.878682842287695,0.8404213268150218,0.3532540705725063,4.5004,128.211,2.222,
chronobert_calls_2023,subjective,ASSERTIVE,944601,0.9787728786468506,0.5164644714038128,0.44148265557908073,0.337676257775746,4.5161,127.764,2.214,
chronobert_calls_2023,subjective,SPECIFIC,944601,0.8800362944602966,0.6169844020797227,0.5684499758777366,0.4691529715965044,4.5229,127.572,2.211,
chronobert_calls_2023,subjective,SPECIFIC,5768,0.9004179239273071,0.5944540727902946,0.5636559629759688,0.4797213045620689,4.4803,128.787,2.232,
chronobert_calls_2023,subjective,CAUTIOUS,944601,0.8203218579292297,0.682842287694974,0.5952264213096101,0.32893094559761227,4.5739,126.151,2.186,
chronobert_calls_2023,subjective,SPECIFIC,78516,0.9218980669975281,0.5719237435008665,0.5691132391672692,0.4942258917489612,4.4796,128.807,2.232,
chronobert_calls_2023,subjective,RELEVANT,78516,0.422526091337204,0.8942807625649913,0.8570194223260362,0.32776789298059583,4.5069,128.026,2.219,
chronobert_calls_2023,subjective,ASSERTIVE,78516,0.9400385022163391,0.537261698440208,0.5034793137139155,0.37627206803727464,4.4861,128.621,2.229,
chronobert_calls_2023,subjective,ASSERTIVE,5768,0.9222962260246277,0.5597920277296361,0.5185557213995615,0.38607840388748715,4.5676,126.325,2.189,
chronobert_calls_2023,subjective,CLEAR,944601,0.47732433676719666,0.8821490467937608,0.8269131948766562,0.3124616329036219,4.5296,127.385,2.208,
chronobert_calls_2023,subjective,RELEVANT,5768,0.37595513463020325,0.8890814558058926,0.8368785079420603,0.3137614678899083,4.4672,129.165,2.239,
chronobert_calls_2023,subjective,OPTIMISTIC,78516,0.8978203535079956,0.6516464471403813,0.6164898286438236,0.44175469905874903,4.4581,129.426,2.243,
chronobert_calls_2023,subjective,RELEVANT,944601,0.4042550325393677,0.8977469670710572,0.8493752126809272,0.31537290715372907,4.5109,127.911,2.217,
nolbert_calls_2023,cola,,42,0.5705153942108154,0.7277085330776606,,,0.7844,1329.648,21.672,0.2676743198156292
nolbert_calls_2023,subjective,OPTIMISTIC,78516,0.8508880138397217,0.6065857885615251,0.5758302744535614,0.41012068997879014,4.2617,135.391,2.346,
nolbert_calls_2023,subjective,RELEVANT,944601,0.37276971340179443,0.8960138648180243,0.8485103875241985,0.31505179768433883,4.2751,134.969,2.339,
nolbert_calls_2023,subjective,OPTIMISTIC,944601,0.7924336194992065,0.6377816291161178,0.6091687533730707,0.4239755707568145,4.2799,134.817,2.337,
nolbert_calls_2023,subjective,CAUTIOUS,5768,0.7512425780296326,0.7313691507798961,0.620868447765498,0.2894844593337056,4.2633,135.342,2.346,
nolbert_calls_2023,subjective,SPECIFIC,5768,0.9084563851356506,0.5961871750433275,0.5587634308371727,0.47315314187245283,4.2203,136.719,2.369,
nolbert_calls_2023,subjective,CAUTIOUS,78516,0.7411184906959534,0.7279029462738301,0.6258651877645727,0.32763535194111487,4.2562,135.567,2.35,
nolbert_calls_2023,subjective,CLEAR,944601,0.4602586030960083,0.8821490467937608,0.8269131948766562,0.3124616329036219,4.265,135.286,2.345,
nolbert_calls_2023,subjective,ASSERTIVE,78516,0.916035532951355,0.5684575389948007,0.5312471975501314,0.3893420563733406,4.2889,134.534,2.332,
nolbert_calls_2023,subjective,CLEAR,78516,0.44969260692596436,0.8856152512998267,0.8318922673055357,0.3131127450980392,4.256,135.574,2.35,
nolbert_calls_2023,subjective,CAUTIOUS,944601,0.8097090125083923,0.6984402079722704,0.5834884347156633,0.2960073009354323,4.2591,135.476,2.348,
nolbert_calls_2023,subjective,ASSERTIVE,5768,0.9312486052513123,0.5424610051993067,0.5066526941143784,0.3776694042820523,4.2803,134.802,2.336,
nolbert_calls_2023,subjective,SPECIFIC,944601,0.8825034499168396,0.5979202772963604,0.5578893180283714,0.4493396293513185,4.2681,135.188,2.343,
nolbert_calls_2023,subjective,ASSERTIVE,944601,1.0011107921600342,0.5199306759098787,0.46044952233804476,0.35255783642880417,4.2578,135.517,2.349,
nolbert_calls_2023,subjective,RELEVANT,78516,0.3573473393917084,0.9046793760831889,0.8594042480717463,0.31665150136487713,4.2531,135.667,2.351,
nolbert_calls_2023,subjective,CLEAR,5768,0.4485724866390228,0.8752166377816292,0.8169767136408923,0.31115218730745536,4.3221,133.5,2.314,
nolbert_calls_2023,subjective,OPTIMISTIC,5768,0.8272247314453125,0.6256499133448874,0.6002123944449683,0.429993746091307,4.2302,136.399,2.364,
nolbert_calls_2023,subjective,RELEVANT,5768,0.3946590721607208,0.8890814558058926,0.8368785079420603,0.3137614678899083,4.2472,135.854,2.354,
nolbert_calls_2023,subjective,SPECIFIC,78516,0.8628951907157898,0.6031195840554593,0.5801272241156992,0.49727525291624186,4.2681,135.19,2.343,
nolbert_calls_2023,sst2,,42,0.3897891640663147,0.8635321100917431,,,1.067,817.223,13.121,
chronobert_2023,sst2,,42,0.24975742399692535,0.9197247706422018,,,1.5573,559.948,8.99,
nolbert_calls_2023,qnli,,42,0.29585129022598267,0.8817499542375984,,,15.0562,362.84,5.712,
chronobert_2023,qnli,,42,0.2164860963821411,0.9134175361522973,,,21.6571,252.25,3.971,
nolbert_calls_2023_v3,cola,,42,0.5556131601333618,0.7488015340364333,,,0.8118,1284.737,20.94,0.34504065585628346
nolbert_calls_2023_v3,subjective,RELEVANT,944601,0.37954771518707275,0.8977469670710572,0.8493752126809272,0.31537290715372907,4.8108,119.938,2.079,
nolbert_calls_2023_v3,subjective,CLEAR,5768,0.4448873698711395,0.8752166377816292,0.8169767136408923,0.31115218730745536,4.5407,127.073,2.202,
nolbert_calls_2023_v3,subjective,ASSERTIVE,944601,0.9989308714866638,0.5216637781629117,0.4537194044640443,0.3472690087390187,4.542,127.036,2.202,
nolbert_calls_2023_v3,subjective,RELEVANT,5768,0.39159899950027466,0.8890814558058926,0.8368785079420603,0.3137614678899083,4.4857,128.63,2.229,
nolbert_calls_2023_v3,subjective,ASSERTIVE,78516,0.916926383972168,0.5580589254766031,0.5137342992828741,0.3746085844121129,4.5541,126.698,2.196,
nolbert_calls_2023_v3,subjective,OPTIMISTIC,944601,0.7921819686889648,0.6187175043327556,0.5867066395563678,0.40458137121877247,4.539,127.12,2.203,
nolbert_calls_2023_v3,subjective,CAUTIOUS,78516,0.7483377456665039,0.7157712305025996,0.6242566919566729,0.3297935888496942,4.5238,127.547,2.211,
nolbert_calls_2023_v3,subjective,CAUTIOUS,944601,0.8112513422966003,0.6984402079722704,0.581249954021944,0.28908607829956146,4.5564,126.634,2.195,
nolbert_calls_2023_v3,subjective,SPECIFIC,5768,0.8850361108779907,0.5979202772963604,0.5395196364484212,0.4347671601906005,4.5085,127.98,2.218,
nolbert_calls_2023_v3,subjective,ASSERTIVE,5768,0.9018187522888184,0.5667244367417678,0.5300536710746463,0.3951151392349607,4.5373,127.168,2.204,
nolbert_calls_2023_v3,subjective,SPECIFIC,944601,0.871715247631073,0.5996533795493935,0.5623912672256574,0.4605479316885655,4.5312,127.339,2.207,
nolbert_calls_2023_v3,subjective,CLEAR,944601,0.45274117588996887,0.8821490467937608,0.8269131948766562,0.3124616329036219,4.5147,127.806,2.215,
nolbert_calls_2023_v3,subjective,CLEAR,78516,0.43769797682762146,0.8856152512998267,0.8318922673055357,0.3131127450980392,4.5657,126.378,2.19,
nolbert_calls_2023_v3,subjective,RELEVANT,78516,0.3662163317203522,0.9046793760831889,0.8594042480717463,0.31665150136487713,4.526,127.485,2.209,
nolbert_calls_2023_v3,subjective,SPECIFIC,78516,0.8432347178459167,0.6135181975736569,0.5887972568219308,0.505225977579848,4.5122,127.876,2.216,
nolbert_calls_2023_v3,subjective,OPTIMISTIC,78516,0.8505015969276428,0.6377816291161178,0.6055855650714536,0.4342607285165203,4.532,127.317,2.207,
nolbert_calls_2023_v3,subjective,CAUTIOUS,5768,0.7390081286430359,0.7279029462738301,0.6304845171501975,0.3219060523938573,4.5279,127.433,2.209,
nolbert_calls_2023_v3,subjective,OPTIMISTIC,5768,0.806830108165741,0.6360485268630849,0.6075867598446238,0.43278375483209913,4.5129,127.855,2.216,
nolbert_calls_2023_v3,sst2,,42,0.37315452098846436,0.8669724770642202,,,1.1611,751.001,12.057,
nolbert_calls_2023_v3,qnli,,42,0.30035400390625,0.8812008054182684,,,15.828,345.147,5.433,
nolbert_calls_2023_v4c,cola,,42,0.5571622848510742,0.7411313518696069,,,0.8048,1296.037,21.124,0.3185951528649563
nolbert_calls_2023_v4c,subjective,ASSERTIVE,5768,0.9124148488044739,0.5649913344887348,0.5285473560308147,0.39403813331142806,4.5037,128.117,2.22,
nolbert_calls_2023_v4c,subjective,CLEAR,78516,0.44665125012397766,0.8856152512998267,0.8318922673055357,0.3131127450980392,4.5488,126.847,2.198,
nolbert_calls_2023_v4c,subjective,ASSERTIVE,78516,0.9182156324386597,0.5667244367417678,0.5263426329170935,0.38474225258403383,4.5206,127.639,2.212,
nolbert_calls_2023_v4c,subjective,RELEVANT,5768,0.3981442451477051,0.8890814558058926,0.8368785079420603,0.3137614678899083,4.5449,126.954,2.2,
nolbert_calls_2023_v4c,subjective,CLEAR,5768,0.44794362783432007,0.8752166377816292,0.8169767136408923,0.31115218730745536,4.5954,125.56,2.176,
nolbert_calls_2023_v4c,subjective,OPTIMISTIC,944601,0.8013784885406494,0.5996533795493935,0.5622564968086973,0.3828104429043396,4.5603,126.527,2.193,
nolbert_calls_2023_v4c,subjective,RELEVANT,944601,0.375651091337204,0.8977469670710572,0.8493752126809272,0.31537290715372907,4.5417,127.045,2.202,
nolbert_calls_2023_v4c,subjective,OPTIMISTIC,78516,0.8566935062408447,0.6533795493934142,0.612135906585193,0.43572662039995896,4.5324,127.307,2.206,
nolbert_calls_2023_v4c,subjective,SPECIFIC,78516,0.867972731590271,0.5979202772963604,0.5708589251207097,0.4862537552526001,4.5035,128.123,2.221,
nolbert_calls_2023_v4c,subjective,RELEVANT,78516,0.36247557401657104,0.9046793760831889,0.8594042480717463,0.31665150136487713,4.5163,127.758,2.214,
nolbert_calls_2023_v4c,subjective,SPECIFIC,5768,0.8868476152420044,0.58578856152513,0.5320818401902412,0.43343015534452967,4.5,128.223,2.222,
nolbert_calls_2023_v4c,subjective,ASSERTIVE,944601,0.9963091015815735,0.512998266897747,0.4527095634179974,0.3465673283046376,4.5413,127.057,2.202,
nolbert_calls_2023_v4c,subjective,OPTIMISTIC,5768,0.8061367869377136,0.6377816291161178,0.6086101377076334,0.43251255751870454,4.5407,127.073,2.202,
nolbert_calls_2023_v4c,subjective,CLEAR,944601,0.44825828075408936,0.8821490467937608,0.8269131948766562,0.3124616329036219,4.5419,127.039,2.202,
nolbert_calls_2023_v4c,subjective,CAUTIOUS,78516,0.7444638013839722,0.7175043327556326,0.6337206516682022,0.35488222926514723,4.5504,126.801,2.198,
nolbert_calls_2023_v4c,subjective,CAUTIOUS,944601,0.8091959357261658,0.6984402079722704,0.5781135729466398,0.28188486709469307,4.5406,127.075,2.202,
nolbert_calls_2023_v4c,subjective,SPECIFIC,944601,0.8723700046539307,0.610051993067591,0.5864304204834767,0.5045228042146905,4.5438,126.986,2.201,
nolbert_calls_2023_v4c,subjective,CAUTIOUS,5768,0.7449554204940796,0.7261698440207972,0.6270369781532026,0.312797411800476,4.519,127.684,2.213,
nolbert_calls_2023_v4c,sst2,,42,0.36839890480041504,0.8681192660550459,,,1.0596,822.989,13.213,
nolbert_calls_2023_v4c,qnli,,42,0.2942049503326416,0.8822991030569284,,,14.7909,369.349,5.814,


==> figures/src/nolbert_variants.csv <==
variant,init,max_exchanges_per_call,qa_batch_probability,learning_rate,answer_length,steps,best_step,wall_hours,val_top1_call_weighted,test_top1,test_top1_with_word_overlap
nolbert_calls_2023_v1,NoLBERT-Calls-2012 long (friend),8,0.75,2e-05,128,6963,6270,2.53,0.7583,0.7376,0.7584
nolbert_calls_2023_v2,NoLBERT-Calls-2012 long (friend),32,0.75,2e-05,128,7239,7239,2.53,0.7712,0.7443,0.7656
nolbert_calls_2023_v3,NoLBERT-Calls-2012 long (friend),32,1.0,3e-05,128,6882,4821,2.53,0.7853,0.7582,0.7765
nolbert_calls_2023_v4,NoLBERT-Calls-2012 long (friend),32,0.75,2e-05,256,3397,3397,2.54,0.8034,0.7773,0.7857
nolbert_calls_2023_v4c,nolbert_calls_2023_v4 (continued),32,0.75,2e-05,256,3722,3722,2.54,0.8068,0.7803,0.79


==> figures/src/stage2_validation_history.csv <==
model,step,minutes,val_top1_call_weighted
nolbert_calls_2023,0,0.0,0.295792
nolbert_calls_2023,645,15.68,0.59337
nolbert_calls_2023,1265,30.525,0.633156
nolbert_calls_2023,1897,45.486,0.654291
nolbert_calls_2023,2541,60.509,0.668965
nolbert_calls_2023,3177,75.492,0.682365
nolbert_calls_2023,3818,90.495,0.688832
nolbert_calls_2023,4461,105.504,0.699522
nolbert_calls_2023,5094,120.483,0.702821
nolbert_calls_2023,5741,135.663,0.705105
nolbert_calls_2023,6384,150.5,0.70336
nolbert_calls_2023,6384,150.998,0.70336
nolbert_calls_2012,0,0.0,0.24783
nolbert_calls_2012,685,15.662,0.533271
nolbert_calls_2012,1341,30.667,0.592615
nolbert_calls_2012,1996,45.661,0.612878
nolbert_calls_2012,2654,60.662,0.635785
nolbert_calls_2012,3312,75.64,0.63426
nolbert_calls_2012,3972,90.64,0.645445
nolbert_calls_2012,4632,105.634,0.650538
nolbert_calls_2012,5293,120.654,0.650457
nolbert_calls_2012,5952,135.635,0.652933
nolbert_calls_2012,6611,150.64,0.653131
nolbert_calls_2012,6611,151.277,0.653131
nolbert_calls_2023_v1,0,0.0,0.73785
nolbert_calls_2023_v1,718,15.492,0.740402
nolbert_calls_2023_v1,1410,30.487,0.749049
nolbert_calls_2023_v1,2103,45.49,0.741809
nolbert_calls_2023_v1,2797,60.486,0.748428
nolbert_calls_2023_v1,3492,75.491,0.750756
nolbert_calls_2023_v1,4188,90.497,0.751767
nolbert_calls_2023_v1,4881,105.48,0.752847
nolbert_calls_2023_v1,5576,120.495,0.757425
nolbert_calls_2023_v1,6270,135.494,0.758276
nolbert_calls_2023_v1,6963,150.478,0.756267
nolbert_calls_2023_v1,6963,150.957,0.756267
nolbert_calls_2023_v2,0,0.0,0.73785
nolbert_calls_2023_v2,745,15.487,0.745268
nolbert_calls_2023_v2,1464,30.494,0.741913
nolbert_calls_2023_v2,2186,45.499,0.758301
nolbert_calls_2023_v2,2907,60.494,0.755839
nolbert_calls_2023_v2,3630,75.494,0.768986
nolbert_calls_2023_v2,4352,90.487,0.765157
nolbert_calls_2023_v2,5075,105.495,0.765132
nolbert_calls_2023_v2,5796,120.489,0.766866
nolbert_calls_2023_v2,6517,135.478,0.769409
nolbert_calls_2023_v2,7239,150.5,0.771228
nolbert_calls_2023_v2,7239,150.988,0.771228
nolbert_calls_2023_v3,0,0.0,0.73785
nolbert_calls_2023_v3,706,15.473,0.743559
nolbert_calls_2023_v3,1393,30.484,0.750387
nolbert_calls_2023_v3,2081,45.481,0.761221
nolbert_calls_2023_v3,2768,60.465,0.765541
nolbert_calls_2023_v3,3454,75.491,0.774343
nolbert_calls_2023_v3,4137,90.473,0.777381
nolbert_calls_2023_v3,4821,105.465,0.785287
nolbert_calls_2023_v3,5509,120.488,0.783534
nolbert_calls_2023_v3,6194,135.469,0.785145
nolbert_calls_2023_v3,6882,150.486,0.784887
nolbert_calls_2023_v3,6882,150.958,0.784887
nolbert_calls_2023_v4,0,0.0,0.783129
nolbert_calls_2023_v4,358,15.783,0.785407
nolbert_calls_2023_v4,694,30.766,0.788311
nolbert_calls_2023_v4,1031,45.766,0.788121
nolbert_calls_2023_v4,1369,60.781,0.792888
nolbert_calls_2023_v4,1707,75.772,0.790432
nolbert_calls_2023_v4,2046,90.771,0.798839
nolbert_calls_2023_v4,2384,105.794,0.800361
nolbert_calls_2023_v4,2721,120.784,0.800357
nolbert_calls_2023_v4,3058,135.772,0.802376
nolbert_calls_2023_v4,3397,150.802,0.803384
nolbert_calls_2023_v4,3397,151.574,0.803384
nolbert_calls_2023_v4c,0,0.0,0.803384
nolbert_calls_2023_v4c,394,15.749,0.791881
nolbert_calls_2023_v4c,763,30.873,0.79091
nolbert_calls_2023_v4c,1127,45.751,0.782616
nolbert_calls_2023_v4c,1495,60.734,0.788309
nolbert_calls_2023_v4c,1866,75.724,0.797822
nolbert_calls_2023_v4c,2237,90.711,0.797485
nolbert_calls_2023_v4c,2608,105.73,0.804493
nolbert_calls_2023_v4c,2978,120.713,0.806401
nolbert_calls_2023_v4c,3349,135.731,0.806715
nolbert_calls_2023_v4c,3722,150.746,0.80684
nolbert_calls_2023_v4c,3722,151.466,0.80684


==> figures/src/table1_main_retrieval.csv <==
group,reader,key,top1,lo,hi,top1_call,top3,mrr,diff,diff_lo,diff_hi
Word overlap,TF-IDF (IDF from calls <= 2023),tfidf_main,0.5726406756358637,0.5703646271057312,0.5750789535915138,0.6023504828099214,0.8037945595600511,0.7055549650399034,0.20766768142983394,0.205544716379056,0.20981206181961712
Word overlap,BM25 (IDF from calls <= 2023),bm25_main,0.5821899243837769,0.5798466349500391,0.5846762756079662,0.6112013768633241,0.8074791318864775,0.7116282045384024,0.19811843268192075,0.19591654723491223,0.20031451042841347
"Pretrained encoders (zero-shot, mean pooling)","NoLBERT (base, 1976-95 text)",nolbert,0.2632033781793185,0.2613962305397784,0.2651160439235321,0.2976645140470867,0.5169674948443485,0.4435173068388782,0.5171049788863792,0.514809356065055,0.5193968267968678
"Pretrained encoders (zero-shot, mean pooling)","NoLBERT (base, 1976-95 text) + word overlap",nolbert+tfidf_main,0.5863380143376216,0.5840395569887749,0.588704569961758,0.6157504584223107,0.8172954924874791,0.7186806085478524,0.19397034272807612,0.19198377088158136,0.196072433389308
"Pretrained encoders (zero-shot, mean pooling)",ChronoBERT-2012 (base),chronobert_2012,0.2372935284297358,0.235603294837089,0.2391589013844793,0.2688050938599813,0.4731886477462437,0.4133274465835212,0.5430148286359618,0.5406918886848249,0.545248849382407
"Pretrained encoders (zero-shot, mean pooling)",ChronoBERT-2012 (base) + word overlap,chronobert_2012+tfidf_main,0.5816046351762741,0.5792771462956648,0.5840209622492071,0.6115288170315261,0.813889816360601,0.7150958528090315,0.19870372188942353,0.19657836653756033,0.20081316171185057
"Pretrained encoders (zero-shot, mean pooling)",ChronoBERT-2023 (base),chronobert_2023,0.240659923401748,0.2389429737609044,0.2424852882771808,0.2727256430790261,0.4809034665619169,0.4183041503772787,0.5396484336639497,0.5373214234984524,0.5418223994088981
"Pretrained encoders (zero-shot, mean pooling)",ChronoBERT-2023 (base) + word overlap,chronobert_2023+tfidf_main,0.5822841991554552,0.5797816162787126,0.5846362672782291,0.6113033679995117,0.8132181086123932,0.7152854455287463,0.19802415791024253,0.19596207648814848,0.20020499031510858
"Pretrained encoders (zero-shot, mean pooling)",FinBERT (base; calls 2004-19 in pretraining),finbert,0.3185662378473927,0.3165533856859128,0.3206020159642156,0.3550581821561397,0.5905450260237651,0.4992930531075458,0.461742119218305,0.45936347514833387,0.46400429332888227
"Pretrained encoders (zero-shot, mean pooling)",FinBERT (base; calls 2004-19 in pretraining) + word overlap,finbert+tfidf_main,0.5941038986546204,0.5917303286932462,0.5965143165814258,0.6227533459124909,0.8246135716390062,0.7257858852124975,0.18620445841107724,0.18413161836584926,0.18829648406754393
"Pretrained encoders (zero-shot, mean pooling)",DeBERTa-v3-base,deberta,0.1001669449081803,0.0989719212787796,0.101471648672798,0.1247781458334043,0.2792772267504664,0.2688505527291147,0.6801414121575173,0.67782007731516,0.6823782037516742
"Pretrained encoders (zero-shot, mean pooling)",DeBERTa-v3-base + word overlap,deberta+tfidf_main,0.5731081213787685,0.5707141580422876,0.5755743306666918,0.6033389114411282,0.8066856525581853,0.7080283534777444,0.20720023568692914,0.2050809328753725,0.20935089480892224
Off-the-shelf retrievers (zero-shot),all-mpnet-base-v2 (retriever),mpnet,0.5746047333791613,0.5724443208004802,0.576782093447843,0.605622543393848,0.8141176470588235,0.7123207432477718,0.20570362368653639,0.20356350734463588,0.2077673039225445
Off-the-shelf retrievers (zero-shot),all-mpnet-base-v2 (retriever) + word overlap,mpnet+tfidf_main,0.6480840616714132,0.6457140215190299,0.6504291658286779,0.6750332950203716,0.8684042030835707,0.769549201335346,0.13222429539428449,0.13019192911217692,0.13416991088332617
Off-the-shelf retrievers (zero-shot),BGE-base-en-v1.5 (retriever),bge,0.5808779338112541,0.5786940556861885,0.5832386243925141,0.6102891128489589,0.8081861926740647,0.7132847386282074,0.1994304232544436,0.19738233982854195,0.20151102255279923
Off-the-shelf retrievers (zero-shot),BGE-base-en-v1.5 (retriever) + word overlap,bge+tfidf_main,0.6398310910340764,0.6375233154739421,0.6422471820767119,0.6675589032900199,0.8592949032701561,0.7620260842999452,0.14047726603162125,0.13848796490836607,0.1425236642414725
Off-the-shelf retrievers (zero-shot),E5-base-v2 (retriever),e5,0.5930236668958068,0.5905640842436854,0.5952572801383234,0.6224017255831856,0.8239143670823922,0.7252946579243069,0.1872846901698909,0.1851786508200646,0.18930667813704463
Off-the-shelf retrievers (zero-shot),E5-base-v2 (retriever) + word overlap,e5+tfidf_main,0.6534734361190219,0.6511727309815917,0.6558499745725559,0.6797838886006983,0.8703879014043013,0.7732315146427355,0.1268349209466758,0.12484052016666736,0.12871715350196458
Adapted on calls through 2023 (same recipe and budget),NoLBERT-Calls-2023,nolbert_calls_2023,0.6695001473043307,0.667253890788918,0.6717886087885425,0.6964997682420502,0.8813944809977413,0.7856436748351815,0.11080820976136696,0.10917409285349633,0.11246413015602265
Adapted on calls through 2023 (same recipe and budget),NoLBERT-Calls-2023 + word overlap,nolbert_calls_2023+tfidf_main,0.7056427378964941,0.703481662542926,0.7078932027998859,0.730984798839144,0.90495531768634,0.8128621637310585,0.07466561916920356,0.0729590885759737,0.07619708107717285
Adapted on calls through 2023 (same recipe and budget),ChronoBERT-Calls-2023,chronobert_calls_2023,0.7234174604733379,0.7211899271984127,0.7255585011897455,0.7468195387946093,0.911593832858686,0.8244622317143722,0.056890896592359796,0.055229073318708646,0.05864594173334708
Adapted on calls through 2023 (same recipe and budget),ChronoBERT-Calls-2023 + word overlap,chronobert_calls_2023+tfidf_main,0.746275164489836,0.7441778040436869,0.7485188010201224,0.768788073814968,0.9253815182166356,0.8413895619205254,0.03403319257586168,0.03239938693335522,0.03558565856829074
Adapted on calls through 2023 (same recipe and budget),FinBERT-Calls-2023,finbert_calls_2023,0.7466758322694688,0.7445499386628434,0.7487116438415126,0.7697801729225006,0.9279230089364628,0.8423847366049,0.03363252479622891,0.03190148988505145,0.0353490044519705
Adapted on calls through 2023 (same recipe and budget),FinBERT-Calls-2023 + word overlap,finbert_calls_2023+tfidf_main,0.7711951291367967,0.7690844415153542,0.773441393086745,0.792273586255369,0.9401237356378278,0.8594521362113742,0.009113227928901013,0.007496284218256518,0.01067662469608993
Adapted on calls through 2023 (same recipe and budget),DeBERTa-Calls-2023,deberta_calls_2023,0.6821683197486006,0.6798590421173306,0.6844606055776191,0.7107124303600583,0.8959638613375234,0.7974096393662559,0.09814003731709708,0.09616780762777259,0.1000840193916358
Adapted on calls through 2023 (same recipe and budget),DeBERTa-Calls-2023 + word overlap,deberta_calls_2023+tfidf_main,0.7440439948934499,0.7420450169007583,0.7461150608134336,0.766726667107752,0.9251615437493862,0.8399436762047676,0.03626436217224782,0.03451638285734717,0.03796773164558374
Adapted on calls through 2012 (reference),"NoLBERT-Calls-2012 (B's trainer, 150 min, US)",nolbert_calls_2012,0.6510026514779534,0.6486951133313509,0.6533878872513392,0.6786596194236562,0.868168516154375,0.7713959853239507,0.12930570558774424,0.12764384012810853,0.1309655916517881
Adapted on calls through 2012 (reference),"NoLBERT-Calls-2012 (B's trainer, 150 min, US) + word overlap",nolbert_calls_2012+tfidf_main,0.6947972110380045,0.6925088798243636,0.6972150897736018,0.7205077110677867,0.8978847098104684,0.8046977375099899,0.08551114602769316,0.08378003614947263,0.08711959859961316
Adapted on calls through 2012 (reference),ChronoBERT-Calls-2012,chronobert_calls_2012,0.6926799567907297,0.6905428101801668,0.6949247810136817,0.7178406154065876,0.8952332318570166,0.8026300499481053,0.08762840027496799,0.08579347726684153,0.08934870534393123
Adapted on calls through 2012 (reference),ChronoBERT-Calls-2012 + word overlap,chronobert_calls_2012+tfidf_main,0.7249101443582441,0.7226088600626446,0.7272304321770912,0.7486168430930286,0.9167082392222332,0.8271070210474699,0.0553982127074536,0.053609747729005335,0.05702446734972127
Adapted on calls through 2012 (reference),"NoLBERT-Calls-2012, long run (480 min, 3060, all countries)",nolbert_calls_2012_long,0.7138053618776392,0.7116874948647693,0.7159453485412988,0.7380066465112162,0.9058037906314446,0.8174867302346742,0.06650299518805847,0.06502924027115733,0.06792130492160073
Adapted on calls through 2012 (reference),"NoLBERT-Calls-2012, long run (480 min, 3060, all countries) + word overlap",nolbert_calls_2012_long+tfidf_main,0.7390513601099873,0.7369313459561931,0.7411837891929292,0.7625318603045386,0.9243209270352548,0.8370007565330904,0.04125699695571039,0.039763888993603023,0.042670344953163436
Adapted on calls through 2012 (reference),"NoLBERT-Calls-2012, first run (150 min, 3060, all countries)",nolbert_calls_2012_first,0.6056132770303447,0.6033568764909297,0.6079380365537016,0.6351199383916751,0.8352941176470589,0.7361227989910487,0.17469508003535295,0.17275554284271033,0.17653037221743795
Adapted on calls through 2012 (reference),"NoLBERT-Calls-2012, first run (150 min, 3060, all countries) + word overlap",nolbert_calls_2012_first+tfidf_main,0.663926151428852,0.6615743374289366,0.6663952919479244,0.6899809224814171,0.8775802808602573,0.7812992676300464,0.11638220563684565,0.1145600860655988,0.11812557611263644
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",NoLBERT-Calls-2023 v1: warm start,nolbert_calls_2023_v1,0.737558676225081,0.7353469127729289,0.7397228664275425,0.7607191455496574,0.9203456741628204,0.8347541593665624,0.0427496808406167,0.041366275038174784,0.044116684016827015
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",NoLBERT-Calls-2023 v1: warm start + word overlap,nolbert_calls_2023_v1+tfidf_main,0.7583659039575763,0.7562590524285046,0.7604395924449299,0.7801694240280614,0.9332573897672592,0.8501323119251776,0.021942453108121374,0.020499679042061156,0.02327224592973135
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",NoLBERT-Calls-2023 v2: warm start + same-call packing,nolbert_calls_2023_v2,0.7443189629775115,0.7422168327153388,0.7464886256520377,0.7668225429106874,0.9230010802317588,0.8394592557705175,0.03598939408818613,0.034627451774620115,0.03725555357586162
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",NoLBERT-Calls-2023 v2: warm start + same-call packing + word overlap,nolbert_calls_2023_v2+tfidf_main,0.7656486300697241,0.7636225700081275,0.7675849523554097,0.7870530961238206,0.9354374938623196,0.854891543174617,0.014659726995973621,0.013270648491943015,0.015970477578863995
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",NoLBERT-Calls-2023 v3: v2 + QA-only batches + lr 3e-5,nolbert_calls_2023_v3,0.7582441323774919,0.7561744668920771,0.7603740941735234,0.7801082127654194,0.9306412648531868,0.8493143180208652,0.02206422468820579,0.020577116870722688,0.023482349745603617
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",NoLBERT-Calls-2023 v3: v2 + QA-only batches + lr 3e-5 + word overlap,nolbert_calls_2023_v3+tfidf_main,0.7764666601198075,0.7743141881298411,0.7784870282347337,0.7972553306991669,0.941702838063439,0.8627748966749842,0.003841696945890205,0.0024320761872793583,0.005251562457424574
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",NoLBERT-Calls-2023 v4: v2 + 256-token answers,nolbert_calls_2023_v4,0.7773269174113719,0.7751899872147411,0.7794073253374446,0.7986649946442388,0.939102425611313,0.862268209612544,0.002981439654325735,0.0022816901405584883,0.003725851502532784
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",NoLBERT-Calls-2023 v4: v2 + 256-token answers + word overlap,nolbert_calls_2023_v4+tfidf_main,0.7856977315133065,0.7835289071837641,0.7878307486467363,0.8066462801847524,0.944664637140332,0.8685659088951426,-0.005389374447608786,-0.006523352779737463,-0.004335166615699857
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",NoLBERT-Calls-2023 v4c: v4 + 150 min more (released),nolbert_calls_2023_v4c,0.7803083570656977,0.778200809120498,0.7823697796059349,0.8015988158030739,0.9403515663360504,0.8641505385798113,,,
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",NoLBERT-Calls-2023 v4c: v4 + 150 min more (released) + word overlap,nolbert_calls_2023_v4c+tfidf_main,0.7900343710105077,0.7880134351458564,0.7921474155192858,0.8103570149529037,0.944460375135029,0.8708032318026857,-0.009726013944809986,-0.010484098955916248,-0.008981517694458846
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",Ensemble of v4 and v3,ens:nolbert_calls_2023_v4&nolbert_calls_2023_v3,0.7840950603947756,0.7819419291518821,0.7861393870485527,0.8047236808921174,0.9430855347147206,0.8673070634503874,-0.003786703329077934,-0.004806945602036688,-0.002779336933551778
"NoLBERT-Calls-2023, tuned (warm start from the 2012 long run; settings chosen on 2024 validation)",Ensemble of v4 and v3 + word overlap,ens:nolbert_calls_2023_v4&nolbert_calls_2023_v3+tfidf_main,0.7927840518511244,0.790640537329539,0.7948519458491258,0.8130705136667322,0.9487813021702838,0.8737801904879697,-0.01247569478542676,-0.013663863952687065,-0.011374440904973486
Same-recipe models reading 256-token answers at inference (no retraining),"FinBERT-Calls-2023, 256-token answers",finbert_calls_2023@a256,0.7414435824413238,0.7392586535887096,0.7435836612722287,0.7650398816288906,0.9293528429735834,0.840096171176761,0.03886477462437388,0.03714645339197866,0.04053350072499799
Same-recipe models reading 256-token answers at inference (no retraining),"FinBERT-Calls-2023, 256-token answers + word overlap",finbert_calls_2023@a256+tfidf_main,0.7658371796130806,0.7637138935170357,0.7679947551663839,0.7874538122538818,0.9401040950603948,0.8566281760755319,0.014471177452617057,0.012809007136409931,0.016084034603982545
Same-recipe models reading 256-token answers at inference (no retraining),"ChronoBERT-Calls-2023, 256-token answers",chronobert_calls_2023@a256,0.7699538446430325,0.7676202125785092,0.7722932406376098,0.7916030991572514,0.9350093292742808,0.8569253448978049,0.010354512422665163,0.008880089683069104,0.011822624806201536
Same-recipe models reading 256-token answers at inference (no retraining),"ChronoBERT-Calls-2023, 256-token answers + word overlap",chronobert_calls_2023@a256+tfidf_main,0.7790867131493666,0.7769483486803461,0.7812631729200543,0.8000360601140563,0.9389845821467152,0.8631824062475264,0.001221643916331061,-0.0002635041758224356,0.0026664828267234414


==> figures/src/table2_time_by_year.csv <==
reader,2013,2014,2015,2016,2017,2018,2019,2020,2021,2022,2023,2024,2025,2026
chronobert_2012,0.2070171480144404,0.2053324099722991,0.2164482078645168,0.2158036867441587,0.2285171102661597,0.2182338405514371,0.2205389462394422,0.2235583888727905,0.2231828839390386,0.2249648492423059,0.2317736670293797,0.2370772176132737,0.2380674291737291,0.2363416578341114
chronobert_calls_2012,0.6772337545126353,0.6836334256694367,0.6870432664424081,0.6862745098039216,0.6873257287705957,0.6930680192482768,0.6964740581847433,0.6842944074181396,0.6941676436107854,0.7019215747539447,0.6817969842997047,0.6898532227185705,0.6919395501873032,0.6935906307758342
chronobert_calls_2023,0.6943817689530686,0.6971375807940905,0.7003827862196961,0.7038863449571445,0.714702154626109,0.716478085576798,0.7173883898645931,0.7084902926687916,0.7327080890973037,0.7311357600374941,0.7150629566298772,0.7241544352265475,0.7225276681812355,0.7245118735820464
deberta_calls_2023,0.651173285198556,0.6514312096029548,0.6653520473262963,0.6616179405894094,0.6655259822560203,0.6731694628690337,0.6754256602761765,0.6748768472906403,0.6935814771395076,0.6973910326511482,0.6779107725788901,0.6796426292278238,0.683087156551341,0.6810381829171083
finbert,0.2953519855595667,0.2883194829178209,0.2875536480686695,0.3024539156980157,0.3013941698352345,0.2980881779165041,0.3029896769003888,0.3077368878585917,0.3100820633059788,0.3129198562724574,0.3161821856054718,0.3160497766432674,0.318992408164428,0.3180420634016871
finbert_calls_2023,0.7234882671480144,0.7276084949215144,0.7344855585198933,0.7342961136550429,0.7365019011406844,0.7448302770191182,0.747419225097198,0.7308026658939438,0.7620164126611958,0.7584752382440244,0.7453754080522307,0.7511167836630505,0.7467346560884243,0.7466034810486943
nolbert,0.225293321299639,0.2241458910433979,0.2292077485210532,0.2308324527415756,0.2476552598225602,0.2416439068799583,0.2498994503284622,0.2476093885830194,0.2513188745603751,0.2588658022184034,0.2566454220425929,0.2592533503509892,0.2627088466961984,0.2638116344460893
nolbert_calls_2012,0.6269178700361011,0.6298476454293629,0.6379770328268183,0.6340260655160268,0.6423320659062104,0.6463779425152816,0.6483442820753452,0.6335844682700666,0.6534290738569754,0.6514607092641774,0.6412249339344007,0.6392788768347161,0.6495577364080505,0.652779846006955
nolbert_calls_2012_first,0.5762635379061372,0.5693674976915974,0.5854309244867185,0.5854174004931314,0.5846641318124208,0.5970867473013396,0.5919023997854941,0.5809910170964938,0.6030187573270809,0.6047492579284487,0.5986320534742733,0.6000319081046586,0.6045978321250017,0.6068622384176733
nolbert_calls_2012_long,0.7013763537906137,0.7019852262234534,0.7062985732513629,0.7015381002700481,0.7082382762991128,0.711535960462999,0.718729052151763,0.6980585337583309,0.713071512309496,0.7144196219340728,0.7117985387843929,0.7109125717932355,0.7131411397723874,0.7146223316193796
nolbert_calls_2023,0.6314305054151624,0.6349261311172668,0.6450527780999884,0.6425971586239286,0.6495564005069708,0.6576928079074001,0.6622871698619118,0.6540133294697189,0.6740914419695193,0.6711451335728792,0.665319446603451,0.665922144224633,0.668245331662085,0.6710435262480181
nolbert_calls_2023_v4c,0.7374774368231047,0.73730378578024,0.7501449947801879,0.7504990019960079,0.7541191381495564,0.7699310703602549,0.7704786164365196,0.7563025210084033,0.779601406799531,0.784877362912045,0.780195865070729,0.7748883216336949,0.7783198256584102,0.7827541804994701
tfidf_time,0.4970667870036101,0.4993074792243767,0.5053938058229904,0.5105083949747564,0.5214195183776933,0.5310183378852906,0.5326451266925861,0.5370906983483048,0.5590562719812426,0.5556944227464459,0.5625680087051143,0.561104020421187,0.5681199880353811,0.5727349970655478


==> figures/src/table3_other_tasks.csv <==
reader,match_top1,match_top10,match_mrr,role_bal_acc,masked_top1_macro,masked_top5_macro,sqa_probe_f1w
tfidf_main,0.126,0.26,0.1718801397772231,0.8813333333333333,,,0.6630697166043625
finbert_calls_2023,0.082,0.279,0.1489925233280756,0.9783333333333332,0.3960000000000001,0.6503333333333333,0.6645655876905824
chronobert_calls_2023,0.066,0.192,0.1085551883706696,0.9543333333333331,0.252,0.4709999999999999,0.6541146029088343
deberta_calls_2023,0.027,0.152,0.0660331382201433,0.9725,0.2036666666666666,0.4116666666666666,0.649796764546241
chronobert_calls_2012,0.056,0.179,0.0991854222526606,0.9503333333333333,0.2513333333333333,0.4663333333333333,0.6504440847991033
nolbert_calls_2012_long,0.058,0.179,0.1023032798673964,0.9591666666666668,0.2393333333333333,0.4506666666666666,0.654131960986693
nolbert_calls_2012_first,0.04,0.128,0.073003886500073,0.9598333333333332,0.194,0.3686666666666667,0.6518885155458702
nolbert,0.008,0.041,0.0230693670370689,0.9656666666666668,0.1866666666666667,0.3456666666666666,0.65280372441593
finbert,0.009,0.069,0.0302484712173487,0.9815,0.3800000000000001,0.6263333333333333,0.6598064382874612
chronobert_2012,0.007,0.038,0.0194068568136349,0.9595,0.2183333333333333,0.4039999999999999,0.6440958976631079
chronobert_2023,0.005,0.031,0.018557254859041,0.9606666666666668,0.236,0.4353333333333333,0.6479760106999821
deberta,0.001,0.012,0.0076405221535517,0.902,0.0,0.0,0.6319640870525588
bge,0.054,0.151,0.0882080022934627,0.9371666666666668,,,0.6590967448049043
e5,0.052,0.14,0.0873344263190075,0.965,,,0.6617554359552376
mpnet,0.065,0.144,0.0943348154969064,0.9413333333333334,,,0.6535736322007877
nolbert_calls_2023,0.063,0.158,0.0987287589397904,0.956,0.2133333333333334,0.4016666666666666,0.6505844141464093
nolbert_calls_2012,0.068,0.155,0.1003247661205649,0.9566666666666668,0.2193333333333334,0.4009999999999999,0.6523507314281767
nolbert_calls_2023_v3,0.039,0.115,0.0676602422105902,0.9558333333333332,0.2586666666666667,0.4806666666666666,0.6499288733924777
nolbert_calls_2023_v4,0.083,0.221,0.1274107367147153,0.9661666666666666,0.2493333333333333,0.4636666666666666,0.6522034522206693
nolbert_calls_2023_v4c,0.076,0.219,0.1261248894332056,0.9623333333333334,0.256,0.4709999999999999,0.6478100708646658
majority class,,,,,,,0.5561861867139221


==> figures/src/table4_subjective_heads.csv <==
model,feature,mean,std,count
chronobert_calls_2023,ASSERTIVE,0.48783923023085257,0.04084756452054302,3
chronobert_calls_2023,CAUTIOUS,0.6069316210077559,0.011424538024881187,3
chronobert_calls_2023,CLEAR,0.8281037451108567,0.011767562581786333,3
chronobert_calls_2023,OPTIMISTIC,0.5998896999056101,0.014376983222716005,3
chronobert_calls_2023,RELEVANT,0.8477577143163413,0.010167415294716774,3
chronobert_calls_2023,SPECIFIC,0.5670730593403248,0.0029778163509998675,3
deberta_calls_2023,ASSERTIVE,0.5085159348737305,0.03186649209386777,3
deberta_calls_2023,CAUTIOUS,0.5980307259308714,0.021232225827761568,3
deberta_calls_2023,CLEAR,0.8252607252743615,0.007593841394221696,3
deberta_calls_2023,OPTIMISTIC,0.5967965725453178,0.043118195405946504,3
deberta_calls_2023,RELEVANT,0.8485526562315778,0.01128537511258758,3
deberta_calls_2023,SPECIFIC,0.5517061282877728,0.022800731303093465,3
finbert_calls_2023,ASSERTIVE,0.4995893118109415,0.043387264007165804,3
finbert_calls_2023,CAUTIOUS,0.6200197922915202,0.01905204698120372,3
finbert_calls_2023,CLEAR,0.824417526419582,0.006559287622019319,3
finbert_calls_2023,OPTIMISTIC,0.5824374047313009,0.03596656129917946,3
finbert_calls_2023,RELEVANT,0.8515644276680333,0.011102995325754995,3
finbert_calls_2023,SPECIFIC,0.5940222644900354,0.019198339233380598,3
nolbert_base,ASSERTIVE,0.49014125151129306,0.013713500486779322,3
nolbert_base,CAUTIOUS,0.5990932258013287,0.021759216467193816,3
nolbert_base,CLEAR,0.8252607252743615,0.0075938413942216775,3
nolbert_base,OPTIMISTIC,0.5538689319558561,0.009434927580269831,3
nolbert_base,RELEVANT,0.8485526562315778,0.011285375112587606,3
nolbert_base,SPECIFIC,0.5479003461255413,0.016278222021753167,3
nolbert_calls_2023,ASSERTIVE,0.4994498046675182,0.03594424733036973,3
nolbert_calls_2023,CAUTIOUS,0.6100740234152446,0.02315895070015199,3
nolbert_calls_2023,CLEAR,0.8252607252743615,0.007593841394221696,3
nolbert_calls_2023,OPTIMISTIC,0.5950704740905335,0.01725378372604563,3
nolbert_calls_2023,RELEVANT,0.848264381179335,0.01126488488351399,3
nolbert_calls_2023,SPECIFIC,0.5655933243270811,0.012594312232107892,3
nolbert_calls_2023_v3,ASSERTIVE,0.4991691249405215,0.04019749112148615,3
nolbert_calls_2023_v3,CAUTIOUS,0.6119970543762715,0.026809225777884513,3
nolbert_calls_2023_v3,CLEAR,0.8252607252743615,0.0075938413942217295,3
nolbert_calls_2023_v3,OPTIMISTIC,0.5999596548241484,0.011520981095204478,3
nolbert_calls_2023_v3,RELEVANT,0.8485526562315778,0.01128537511258758,3
nolbert_calls_2023_v3,SPECIFIC,0.5635693868320031,0.02465992582661348,3
nolbert_calls_2023_v4c,ASSERTIVE,0.5025331841219686,0.043162600547718755,3
nolbert_calls_2023_v4c,CAUTIOUS,0.6129570675893482,0.030359837155378707,3
nolbert_calls_2023_v4c,CLEAR,0.8252607252743615,0.007593841394221696,3
nolbert_calls_2023_v4c,OPTIMISTIC,0.5943341803671746,0.027835967710910344,3
nolbert_calls_2023_v4c,RELEVANT,0.8485526562315778,0.01128537511258758,3
nolbert_calls_2023_v4c,SPECIFIC,0.5631237285981425,0.027987800805076103,3


==> figures/src/table5_glue.csv <==
model,cola,qnli,sst2
chronobert_2023,0.4590711382588545,0.9134175361522973,0.9197247706422018
nolbert_base,0.14777564402431623,0.8795533589602782,0.8589449541284404
nolbert_calls_2023,0.2676743198156292,0.8817499542375984,0.8635321100917431
nolbert_calls_2023_v3,0.34504065585628346,0.8812008054182684,0.8669724770642202
nolbert_calls_2023_v4c,0.3185951528649563,0.8822991030569284,0.8681192660550459


==> figures/src/time_test_aggregates.json <==
{
 "year": {
  "2013": {
   "calls": 500,
   "questions": 8864,
   "questions_per_call": 17.728,
   "chance_top1": 0.056407942238267145,
   "top1": {
    "nolbert_calls_2012": 0.6269178700361011,
    "nolbert_calls_2023_v4c": 0.7374774368231047,
    "nolbert_calls_2023": 0.6314305054151624,
    "finbert_calls_2023": 0.7234882671480144,
    "chronobert_calls_2023": 0.6943817689530686,
    "deberta_calls_2023": 0.651173285198556,
    "chronobert_calls_2012": 0.6772337545126353,
    "nolbert_calls_2012_long": 0.7013763537906137,
    "finbert": 0.29535198555956677,
    "tfidf_time": 0.4970667870036101
   }
  },
  "2014": {
   "calls": 500,
   "questions": 8664,
   "questions_per_call": 17.328,
   "chance_top1": 0.05771006463527238,
   "top1": {
    "nolbert_calls_2012": 0.6298476454293629,
    "nolbert_calls_2023_v4c": 0.73730378578024,
    "nolbert_calls_2023": 0.6349261311172668,
    "finbert_calls_2023": 0.7276084949215144,
    "chronobert_calls_2023": 0.6971375807940905,
    "deberta_calls_2023": 0.6514312096029548,
    "chronobert_calls_2012": 0.6836334256694367,
    "nolbert_calls_2012_long": 0.7019852262234534,
    "finbert": 0.2883194829178209,
    "tfidf_time": 0.49930747922437674
   }
  },
  "2015": {
   "calls": 500,
   "questions": 8621,
   "questions_per_call": 17.242,
   "chance_top1": 0.05799791207516529,
   "top1": {
    "nolbert_calls_2012": 0.6379770328268183,
    "nolbert_calls_2023_v4c": 0.7501449947801879,
    "nolbert_calls_2023": 0.6450527780999884,
    "finbert_calls_2023": 0.7344855585198933,
    "chronobert_calls_2023": 0.7003827862196961,
    "deberta_calls_2023": 0.6653520473262963,
    "chronobert_calls_2012": 0.6870432664424081,
    "nolbert_calls_2012_long": 0.7062985732513629,
    "finbert": 0.2875536480686695,
    "tfidf_time": 0.5053938058229904
   }
  },
  "2016": {
   "calls": 500,
   "questions": 8517,
   "questions_per_call": 17.034,
   "chance_top1": 0.05870611717740988,
   "top1": {
    "nolbert_calls_2012": 0.6340260655160268,
    "nolbert_calls_2023_v4c": 0.7504990019960079,
    "nolbert_calls_2023": 0.6425971586239286,
    "finbert_calls_2023": 0.7342961136550429,
    "chronobert_calls_2023": 0.7038863449571445,
    "deberta_calls_2023": 0.6616179405894094,
    "chronobert_calls_2012": 0.6862745098039216,
    "nolbert_calls_2012_long": 0.7015381002700481,
    "finbert": 0.3024539156980157,
    "tfidf_time": 0.5105083949747564
   }
  },
  "2017": {
   "calls": 500,
   "questions": 7890,
   "questions_per_call": 15.78,
   "chance_top1": 0.06337135614702155,
   "top1": {
    "nolbert_calls_2012": 0.6423320659062104,
    "nolbert_calls_2023_v4c": 0.7541191381495564,
    "nolbert_calls_2023": 0.6495564005069708,
    "finbert_calls_2023": 0.7365019011406844,
    "chronobert_calls_2023": 0.714702154626109,
    "deberta_calls_2023": 0.6655259822560203,
    "chronobert_calls_2012": 0.6873257287705957,
    "nolbert_calls_2012_long": 0.7082382762991128,
    "finbert": 0.3013941698352345,
    "tfidf_time": 0.5214195183776933
   }
  },
  "2018": {
   "calls": 500,
   "questions": 7689,
   "questions_per_call": 15.378,
   "chance_top1": 0.06502796202367017,
   "top1": {
    "nolbert_calls_2012": 0.6463779425152816,
    "nolbert_calls_2023_v4c": 0.7699310703602549,
    "nolbert_calls_2023": 0.6576928079074001,
    "finbert_calls_2023": 0.7448302770191182,
    "chronobert_calls_2023": 0.716478085576798,
    "deberta_calls_2023": 0.6731694628690337,
    "chronobert_calls_2012": 0.6930680192482768,
    "nolbert_calls_2012_long": 0.711535960462999,
    "finbert": 0.2980881779165041,
    "tfidf_time": 0.5310183378852906
   }
  },
  "2019": {
   "calls": 500,
   "questions": 7459,
   "questions_per_call": 14.918,
   "chance_top1": 0.0670331143584931,
   "top1": {
    "nolbert_calls_2012": 0.6483442820753452,
    "nolbert_calls_2023_v4c": 0.7704786164365196,
    "nolbert_calls_2023": 0.6622871698619118,
    "finbert_calls_2023": 0.747419225097198,
    "chronobert_calls_2023": 0.7173883898645931,
    "deberta_calls_2023": 0.6754256602761765,
    "chronobert_calls_2012": 0.6964740581847433,
    "nolbert_calls_2012_long": 0.718729052151763,
    "finbert": 0.3029896769003888,
    "tfidf_time": 0.5326451266925861
   }
  },
  "2020": {
   "calls": 500,
   "questions": 6902,
   "questions_per_call": 13.804,
   "chance_top1": 0.07244277021153289,
   "top1": {
    "nolbert_calls_2012": 0.6335844682700666,
    "nolbert_calls_2023_v4c": 0.7563025210084033,
    "nolbert_calls_2023": 0.6540133294697189,
    "finbert_calls_2023": 0.7308026658939438,
    "chronobert_calls_2023": 0.7084902926687916,
    "deberta_calls_2023": 0.6748768472906403,
    "chronobert_calls_2012": 0.6842944074181396,
    "nolbert_calls_2012_long": 0.6980585337583309,
    "finbert": 0.3077368878585917,
    "tfidf_time": 0.5370906983483048
   }
  },
  "2021": {
   "calls": 500,
   "questions": 6824,
   "questions_per_call": 13.648,
   "chance_top1": 0.07327080890973037,
   "top1": {
    "nolbert_calls_2012": 0.6534290738569754,
    "nolbert_calls_2023_v4c": 0.779601406799531,
    "nolbert_calls_2023": 0.6740914419695193,
    "finbert_calls_2023": 0.7620164126611958,
    "chronobert_calls_2023": 0.7327080890973037,
    "deberta_calls_2023": 0.6935814771395076,
    "chronobert_calls_2012": 0.6941676436107854,
    "nolbert_calls_2012_long": 0.713071512309496,
    "finbert": 0.31008206330597887,
    "tfidf_time": 0.5590562719812426
   }
  },
  "2022": {
   "calls": 500,
   "questions": 6401,
   "questions_per_call": 12.802,
   "chance_top1": 0.07811279487580065,
   "top1": {
    "nolbert_calls_2012": 0.6514607092641774,
    "nolbert_calls_2023_v4c": 0.784877362912045,
    "nolbert_calls_2023": 0.6711451335728792,
    "finbert_calls_2023": 0.7584752382440244,
    "chronobert_calls_2023": 0.7311357600374941,
    "deberta_calls_2023": 0.6973910326511482,
    "chronobert_calls_2012": 0.7019215747539447,
    "nolbert_calls_2012_long": 0.7144196219340728,
    "finbert": 0.31291985627245744,
    "tfidf_time": 0.5556944227464459
   }
  },
  "2023": {
   "calls": 500,
   "questions": 6433,
   "questions_per_call": 12.866,
   "chance_top1": 0.077724234416291,
   "top1": {
    "nolbert_calls_2012": 0.6412249339344007,
    "nolbert_calls_2023_v4c": 0.780195865070729,
    "nolbert_calls_2023": 0.665319446603451,
    "finbert_calls_2023": 0.7453754080522307,
    "chronobert_calls_2023": 0.7150629566298772,
    "deberta_calls_2023": 0.6779107725788901,
    "chronobert_calls_2012": 0.6817969842997047,
    "nolbert_calls_2012_long": 0.7117985387843929,
    "finbert": 0.3161821856054718,
    "tfidf_time": 0.5625680087051143
   }
  },
  "2024": {
   "calls": 500,
   "questions": 6268,
   "questions_per_call": 12.536,
   "chance_top1": 0.0797702616464582,
   "top1": {
    "nolbert_calls_2012": 0.6392788768347161,
    "nolbert_calls_2023_v4c": 0.7748883216336949,
    "nolbert_calls_2023": 0.665922144224633,
    "finbert_calls_2023": 0.7511167836630505,
    "chronobert_calls_2023": 0.7241544352265475,
    "deberta_calls_2023": 0.6796426292278238,
    "chronobert_calls_2012": 0.6898532227185705,
    "nolbert_calls_2012_long": 0.7109125717932355,
    "finbert": 0.3160497766432674,
    "tfidf_time": 0.561104020421187
   }
  },
  "2025": {
   "calls": 11183,
   "questions": 140414,
   "questions_per_call": 12.556022534203702,
   "chance_top1": 0.07964305553577279,
   "top1": {
    "nolbert_calls_2012": 0.6495577364080505,
    "nolbert_calls_2023_v4c": 0.7783198256584102,
    "nolbert_calls_2023": 0.668245331662085,
    "finbert_calls_2023": 0.7467346560884243,
    "chronobert_calls_2023": 0.7225276681812355,
    "deberta_calls_2023": 0.683087156551341,
    "chronobert_calls_2012": 0.6919395501873032,
    "nolbert_calls_2012_long": 0.7131411397723874,
    "finbert": 0.31899240816442803,
    "tfidf_time": 0.5681199880353811
   }
  },
  "2026": {
   "calls": 9140,
   "questions": 114161,
   "questions_per_call": 12.490262582056893,
   "chance_top1": 0.08006236805914455,
   "top1": {
    "nolbert_calls_2012": 0.652779846006955,
    "nolbert_calls_2023_v4c": 0.7827541804994701,
    "nolbert_calls_2023": 0.6710435262480181,
    "finbert_calls_2023": 0.7466034810486943,
    "chronobert_calls_2023": 0.7245118735820464,
    "deberta_calls_2023": 0.6810381829171083,
    "chronobert_calls_2012": 0.6935906307758342,
    "nolbert_calls_2012_long": 0.7146223316193796,
    "finbert": 0.3180420634016871,
    "tfidf_time": 0.5727349970655478
   }
  }
 },
 "models": [
  "nolbert_calls_2012",
  "nolbert_calls_2023_v4c",
  "nolbert_calls_2023",
  "finbert_calls_2023",
  "chronobert_calls_2023",
  "deberta_calls_2023",
  "chronobert_calls_2012",
  "nolbert_calls_2012_long",
  "finbert",
  "tfidf_time"
 ],
 "premium_vs_nolbert_calls_2012": {
  "nolbert_calls_2023_v4c": {
   "lead_in": 0.12049173731689213,
   "lead_out": 0.12936821187143738,
   "lead_2021_23": 0.1328533059089172,
   "premium": -0.008876474554545252,
   "premium_lo": -0.012093399617134515,
   "premium_hi": -0.0053805957687959195,
   "premium_recent": 0.003485094037479819,
   "premium_recent_lo": -0.0028717165477841937,
   "premium_recent_hi": 0.009734575945101694,
   "lead_by_year": {
    "2013": 0.11055956678700363,
    "2014": 0.10745614035087714,
    "2015": 0.11216796195336964,
    "2016": 0.11647293647998114,
    "2017": 0.11178707224334605,
    "2018": 0.1235531278449733,
    "2019": 0.12213433436117438,
    "2020": 0.12271805273833669,
    "2021": 0.1261723329425557,
    "2022": 0.1334166536478676,
    "2023": 0.1389709311363283,
    "2024": 0.13560944479897885,
    "2025": 0.1287620892503597,
    "2026": 0.12997433449251505
   }
  },
  "nolbert_calls_2023": {
   "lead_in": 0.012962746683402825,
   "lead_out": 0.01847563774754879,
   "lead_2021_23": 0.021480435030098666,
   "premium": -0.005512891064145965,
   "premium_lo": -0.008044370326997464,
   "premium_hi": -0.0031659762533158714,
   "premium_recent": 0.003004797282549876,
   "premium_recent_lo": -0.001594158227024611,
   "premium_recent_hi": 0.0077373510214771065,
   "lead_by_year": {
    "2013": 0.004512635379061325,
    "2014": 0.005078485687903922,
    "2015": 0.00707574527317012,
    "2016": 0.008571093107901828,
    "2017": 0.00722433460076044,
    "2018": 0.011314865392118567,
    "2019": 0.013942887786566605,
    "2020": 0.02042886119965226,
    "2021": 0.02066236811254396,
    "2022": 0.019684424308701765,
    "2023": 0.024094512669050272,
    "2024": 0.026643267389916958,
    "2025": 0.018687595254034517,
    "2026": 0.018263680241063063
   }
  },
  "finbert_calls_2023": {
   "lead_in": 0.09997977024746309,
   "lead_out": 0.09550027736105654,
   "lead_2021_23": 0.10658411396729912,
   "premium": 0.004479492886406547,
   "premium_lo": 0.0008830476394025004,
   "premium_hi": 0.008249255395727607,
   "premium_recent": 0.011083836606242584,
   "premium_recent_lo": 0.004629409516956975,
   "premium_recent_hi": 0.017761650653621126,
   "lead_by_year": {
    "2013": 0.09657039711191329,
    "2014": 0.09776084949215147,
    "2015": 0.096508525693075,
    "2016": 0.10027004813901608,
    "2017": 0.09416983523447398,
    "2018": 0.09845233450383661,
    "2019": 0.09907494302185282,
    "2020": 0.09721819762387718,
    "2021": 0.10858733880422045,
    "2022": 0.10701452897984698,
    "2023": 0.10415047411782996,
    "2024": 0.11183790682833439,
    "2025": 0.09717691968037379,
    "2026": 0.0938236350417393
   }
  },
  "chronobert_calls_2023": {
   "lead_in": 0.07147564725401817,
   "lead_out": 0.07235097967413817,
   "lead_2021_23": 0.07759736290304049,
   "premium": -0.0008753324201200008,
   "premium_lo": -0.004173167380916869,
   "premium_hi": 0.0025979328981851624,
   "premium_recent": 0.005246383228902321,
   "premium_recent_lo": -0.001090520279687298,
   "premium_recent_hi": 0.011477411802314225,
   "lead_by_year": {
    "2013": 0.06746389891696747,
    "2014": 0.0672899353647276,
    "2015": 0.062405753392877794,
    "2016": 0.06986027944111772,
    "2017": 0.07237008871989858,
    "2018": 0.07010014306151646,
    "2019": 0.06904410778924785,
    "2020": 0.07490582439872495,
    "2021": 0.07927901524032832,
    "2022": 0.07967505077331671,
    "2023": 0.07383802269547646,
    "2024": 0.08487555839183147,
    "2025": 0.072969931773185,
    "2026": 0.07173202757509134
   }
  },
  "deberta_calls_2023": {
   "lead_in": 0.031084875286169697,
   "lead_out": 0.030893878526721874,
   "lead_2021_23": 0.040922855104664126,
   "premium": 0.0001909967594478229,
   "premium_lo": -0.00390649195120996,
   "premium_hi": 0.0045335340922287954,
   "premium_recent": 0.010028976577942252,
   "premium_recent_lo": 0.0022929063494390787,
   "premium_recent_hi": 0.017764757819595866,
   "lead_by_year": {
    "2013": 0.024255415162454885,
    "2014": 0.021583564173591863,
    "2015": 0.02737501449947799,
    "2016": 0.027591875073382566,
    "2017": 0.02319391634980994,
    "2018": 0.026791520353752096,
    "2019": 0.02708137820083123,
    "2020": 0.0412923790205737,
    "2021": 0.04015240328253222,
    "2022": 0.045930323386970784,
    "2023": 0.03668583864448938,
    "2024": 0.040363752393107744,
    "2025": 0.03352942014329052,
    "2026": 0.028258336910153226
   }
  },
  "chronobert_calls_2012": {
   "lead_in": 0.0479737530076205,
   "lead_out": 0.04159629927406594,
   "lead_2021_23": 0.043923828536293764,
   "premium": 0.0063774537335545625,
   "premium_lo": 0.003175216180607013,
   "premium_hi": 0.009838216173167151,
   "premium_recent": 0.0023275292622278246,
   "premium_recent_lo": -0.0038518020147314917,
   "premium_recent_hi": 0.008603860694226383,
   "lead_by_year": {
    "2013": 0.050315884476534234,
    "2014": 0.053785780240073855,
    "2015": 0.049066233615589816,
    "2016": 0.05224844428789477,
    "2017": 0.04499366286438533,
    "2018": 0.04669007673299519,
    "2019": 0.04812977610939806,
    "2020": 0.05070993914807298,
    "2021": 0.04073856975381007,
    "2022": 0.05046086548976725,
    "2023": 0.04057205036530398,
    "2024": 0.050574345883854455,
    "2025": 0.042381813779252764,
    "2026": 0.040810784768879116
   }
  },
  "nolbert_calls_2012_long": {
   "lead_in": 0.06741160541862538,
   "lead_out": 0.06271294448838072,
   "lead_2021_23": 0.06439165199080273,
   "premium": 0.004698660930244666,
   "premium_lo": 0.001975607748326395,
   "premium_hi": 0.007564846560714665,
   "premium_recent": 0.0016787075024220083,
   "premium_recent_lo": -0.0037763910097345895,
   "premium_recent_hi": 0.006769060825552607,
   "lead_by_year": {
    "2013": 0.07445848375451258,
    "2014": 0.0721375807940905,
    "2015": 0.06832154042454464,
    "2016": 0.06751203475402134,
    "2017": 0.06590621039290245,
    "2018": 0.06515801794771747,
    "2019": 0.07038477007641775,
    "2020": 0.06447406548826429,
    "2021": 0.059642438452520596,
    "2022": 0.0629589126698954,
    "2023": 0.0705736048499922,
    "2024": 0.07163369495851946,
    "2025": 0.06358340336433688,
    "2026": 0.06184248561242456
   }
  },
  "finbert": {
   "lead_in": -0.33840454906291517,
   "lead_out": -0.3326515554244452,
   "lead_2021_23": -0.33564353729054847,
   "premium": -0.005752993638469983,
   "premium_lo": -0.010458608818341176,
   "premium_hi": -0.0012601056616687453,
   "premium_recent": -0.002991981866103277,
   "premium_recent_lo": -0.011346267726641188,
   "premium_recent_hi": 0.005157111708794727,
   "lead_by_year": {
    "2013": -0.33156588447653434,
    "2014": -0.341528162511542,
    "2015": -0.35042338475814877,
    "2016": -0.3315721498180111,
    "2017": -0.3409378960709759,
    "2018": -0.3482897645987775,
    "2019": -0.3453546051749564,
    "2020": -0.32584758041147494,
    "2021": -0.3433470105509965,
    "2022": -0.33854085299172,
    "2023": -0.32504274832892893,
    "2024": -0.3232291001914487,
    "2025": -0.33056532824362245,
    "2026": -0.33473778260526793
   }
  }
 }
}

==> figures/src/training_curves.csv <==
model,trainer,step,minutes,val_top1_call_weighted
finbert_calls_2023,"B (same recipe, 150 min T4)",0,0,0.3586
finbert_calls_2023,"B (same recipe, 150 min T4)",1279,15.3,0.6961
finbert_calls_2023,"B (same recipe, 150 min T4)",2516,30.2,0.7249
finbert_calls_2023,"B (same recipe, 150 min T4)",3755,45.2,0.7308
finbert_calls_2023,"B (same recipe, 150 min T4)",4993,60.3,0.7346
finbert_calls_2023,"B (same recipe, 150 min T4)",6235,75.3,0.7462
finbert_calls_2023,"B (same recipe, 150 min T4)",7476,90.3,0.7603
finbert_calls_2023,"B (same recipe, 150 min T4)",8720,105.3,0.758
finbert_calls_2023,"B (same recipe, 150 min T4)",9972,120.2,0.7629
finbert_calls_2023,"B (same recipe, 150 min T4)",11212,135.3,0.7669
finbert_calls_2023,"B (same recipe, 150 min T4)",12456,150.3,0.7657
finbert_calls_2023,"B (same recipe, 150 min T4)",12456,150.5,0.7657
chronobert_calls_2023,"B (same recipe, 150 min T4)",0,0,0.2577
chronobert_calls_2023,"B (same recipe, 150 min T4)",622,15.6,0.631
chronobert_calls_2023,"B (same recipe, 150 min T4)",1218,30.6,0.6659
chronobert_calls_2023,"B (same recipe, 150 min T4)",1814,45.6,0.6997
chronobert_calls_2023,"B (same recipe, 150 min T4)",2409,60.7,0.7113
chronobert_calls_2023,"B (same recipe, 150 min T4)",3006,75.6,0.7269
chronobert_calls_2023,"B (same recipe, 150 min T4)",3603,90.6,0.7471
chronobert_calls_2023,"B (same recipe, 150 min T4)",4200,105.6,0.742
chronobert_calls_2023,"B (same recipe, 150 min T4)",4800,120.6,0.7465
chronobert_calls_2023,"B (same recipe, 150 min T4)",5397,135.6,0.7456
chronobert_calls_2023,"B (same recipe, 150 min T4)",5994,150.6,0.7491
chronobert_calls_2023,"B (same recipe, 150 min T4)",5994,151.3,0.7491
deberta_calls_2023,"B (same recipe, 150 min T4)",0,0,0.1426
deberta_calls_2023,"B (same recipe, 150 min T4)",656,15.4,0.5417
deberta_calls_2023,"B (same recipe, 150 min T4)",1291,30.5,0.6211
deberta_calls_2023,"B (same recipe, 150 min T4)",1926,45.5,0.6241
deberta_calls_2023,"B (same recipe, 150 min T4)",2562,60.4,0.6615
deberta_calls_2023,"B (same recipe, 150 min T4)",3198,75.4,0.687
deberta_calls_2023,"B (same recipe, 150 min T4)",3834,90.4,0.7112
deberta_calls_2023,"B (same recipe, 150 min T4)",4467,105.5,0.7115
deberta_calls_2023,"B (same recipe, 150 min T4)",5099,120.5,0.7126
deberta_calls_2023,"B (same recipe, 150 min T4)",5731,135.5,0.7221
deberta_calls_2023,"B (same recipe, 150 min T4)",6363,150.4,0.7219
deberta_calls_2023,"B (same recipe, 150 min T4)",6363,150.9,0.7219
chronobert_calls_2012,"B (same recipe, 150 min T4)",0,0,0.2383
chronobert_calls_2012,"B (same recipe, 150 min T4)",633,15.8,0.5722
chronobert_calls_2012,"B (same recipe, 150 min T4)",1225,30.8,0.612
chronobert_calls_2012,"B (same recipe, 150 min T4)",1816,45.8,0.6527
chronobert_calls_2012,"B (same recipe, 150 min T4)",2406,60.8,0.671
chronobert_calls_2012,"B (same recipe, 150 min T4)",2994,75.8,0.6804
chronobert_calls_2012,"B (same recipe, 150 min T4)",3584,90.8,0.6878
chronobert_calls_2012,"B (same recipe, 150 min T4)",4174,105.8,0.6978
chronobert_calls_2012,"B (same recipe, 150 min T4)",4764,120.8,0.7013
chronobert_calls_2012,"B (same recipe, 150 min T4)",5354,135.9,0.7016
chronobert_calls_2012,"B (same recipe, 150 min T4)",5945,150.8,0.7005
chronobert_calls_2012,"B (same recipe, 150 min T4)",5945,151.7,0.7005
nolbert_calls_2023,"B (same recipe, 150 min T4)",0,0,0.2958
nolbert_calls_2023,"B (same recipe, 150 min T4)",645,15.7,0.5934
nolbert_calls_2023,"B (same recipe, 150 min T4)",1265,30.5,0.6332
nolbert_calls_2023,"B (same recipe, 150 min T4)",1897,45.5,0.6543
nolbert_calls_2023,"B (same recipe, 150 min T4)",2541,60.5,0.669
nolbert_calls_2023,"B (same recipe, 150 min T4)",3177,75.5,0.6824
nolbert_calls_2023,"B (same recipe, 150 min T4)",3818,90.5,0.6888
nolbert_calls_2023,"B (same recipe, 150 min T4)",4461,105.5,0.6995
nolbert_calls_2023,"B (same recipe, 150 min T4)",5094,120.5,0.7028
nolbert_calls_2023,"B (same recipe, 150 min T4)",5741,135.7,0.7051
nolbert_calls_2023,"B (same recipe, 150 min T4)",6384,150.5,0.7034
nolbert_calls_2023,"B (same recipe, 150 min T4)",6384,151.0,0.7034
nolbert_calls_2012,"B (same recipe, 150 min T4)",0,0,0.2478
nolbert_calls_2012,"B (same recipe, 150 min T4)",685,15.7,0.5333
nolbert_calls_2012,"B (same recipe, 150 min T4)",1341,30.7,0.5926
nolbert_calls_2012,"B (same recipe, 150 min T4)",1996,45.7,0.6129
nolbert_calls_2012,"B (same recipe, 150 min T4)",2654,60.7,0.6358
nolbert_calls_2012,"B (same recipe, 150 min T4)",3312,75.6,0.6343
nolbert_calls_2012,"B (same recipe, 150 min T4)",3972,90.6,0.6454
nolbert_calls_2012,"B (same recipe, 150 min T4)",4632,105.6,0.6505
nolbert_calls_2012,"B (same recipe, 150 min T4)",5293,120.7,0.6505
nolbert_calls_2012,"B (same recipe, 150 min T4)",5952,135.6,0.6529
nolbert_calls_2012,"B (same recipe, 150 min T4)",6611,150.6,0.6531
nolbert_calls_2012,"B (same recipe, 150 min T4)",6611,151.3,0.6531
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",0,,0.2228
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",409,,0.3446
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",638,,0.4106
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",862,,0.4489
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",1151,,0.4833
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",1450,,0.5128
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",1754,,0.5326
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",2005,,0.545
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",2269,,0.5643
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",2552,,0.5807
nolbert_calls_2012_first,"friend c04 (3060, all countries; own val calls, pooled)",2644,,0.5741
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",0,,0.2228
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",286,,0.4007
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",456,,0.493
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",612,,0.5033
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",750,,0.5256
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",883,,0.5289
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",1338,,0.5606
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",2092,,0.5924
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",2853,,0.627
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",3608,,0.63
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",4362,,0.6548
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",5110,,0.6554
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",5863,,0.6604
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",6609,,0.6641
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",7299,,0.6731
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",8045,,0.6743
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",8778,,0.6783
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",9505,,0.683
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",10228,,0.6885
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",10952,,0.6889
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",11678,,0.6926
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",12403,,0.7017
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",13121,,0.6972
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",13844,,0.6993
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",14566,,0.6987
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",15286,,0.6991
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",16004,,0.7
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",16727,,0.7026
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",17451,,0.7031
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",18171,,0.7024
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",18888,,0.7028
nolbert_calls_2012_long,"friend c04 (3060, all countries; own val calls, pooled)",19025,,0.7022

